A general framework for ensemble distribution distillation

Ensembles of neural networks have been shown to give better performance than single networks, both in terms of predictions and uncertainty estimation. Additionally, ensembles allow the uncertainty to be decomposed into aleatoric (data) and epistemic (model) components, giving a more complete picture of the predictive uncertainty. Ensemble distillation is the process of compressing an ensemble into a single model, often resulting in a leaner model that still outperforms the individual ensemble members. Unfortunately, standard distillation erases the natural uncertainty decomposition of the ensemble. We present a general framework for distilling both regression and classification ensembles in a way that preserves the decomposition. We demonstrate the desired behaviour of our framework and show that its predictive performance is on par with standard distillation.

==> Paper/Experiments/Classification/fig/acc_ece_test.tikz <==
% This file was created by tikzplotlib v0.8.2.
\begin{tikzpicture}[scale=0.45]

\definecolor{color0}{rgb}{0.650980392156863,0.807843137254902,0.890196078431372}
\definecolor{color1}{rgb}{0.12156862745098,0.470588235294118,0.705882352941177}
\definecolor{color2}{rgb}{0.698039215686274,0.874509803921569,0.541176470588235}
\definecolor{color3}{rgb}{0.2,0.627450980392157,0.172549019607843}
\definecolor{color4}{rgb}{0.984313725490196,0.603921568627451,0.6}
\definecolor{color5}{rgb}{0.890196078431372,0.101960784313725,0.109803921568627}
\definecolor{color6}{rgb}{0.992156862745098,0.749019607843137,0.435294117647059}
\definecolor{color7}{rgb}{1,0.498039215686275,0}
\definecolor{color8}{rgb}{0.792156862745098,0.698039215686274,0.83921568627451}
\definecolor{color9}{rgb}{0.415686274509804,0.23921568627451,0.603921568627451}

\begin{groupplot}[group style={group size=2 by 1, horizontal sep=2cm, vertical sep=0.5cm}]
\nextgroupplot[
tick align=outside,
x grid style={white!69.01960784313725!black},
xlabel={Test},
xmajorticks=false,
xmin=0.5, xmax=9.5,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={ACC},
ymin=0.85, ymax=1,
ytick pos=left,
ytick style={color=black}
]
\addplot [black]
table {%
1 0.926
1 0.9254
};
\addplot [black]
table {%
1 0.9271
1 0.9275
};
\addplot [black]
table {%
0.875 0.9254
1.125 0.9254
};
\addplot [black]
table {%
0.875 0.9275
1.125 0.9275
};
\addplot [black]
table {%
2 0.9211
2 0.919
};
\addplot [black]
table {%
2 0.9246
2 0.9261
};
\addplot [black]
table {%
1.875 0.919
2.125 0.919
};
\addplot [black]
table {%
1.875 0.9261
2.125 0.9261
};
\addplot [black]
table {%
3 0.9333
3 0.9328
};
\addplot [black]
table {%
3 0.9338
3 0.9353
};
\addplot [black]
table {%
2.875 0.9328
3.125 0.9328
};
\addplot [black]
table {%
2.875 0.9353
3.125 0.9353
};
\addplot [black]
table {%
4 0.9337
4 0.9336
};
\addplot [black]
table {%
4 0.9354
4 0.9361
};
\addplot [black]
table {%
3.875 0.9336
4.125 0.9336
};
\addplot [black]
table {%
3.875 0.9361
4.125 0.9361
};
\addplot [black]
table {%
5 0.9039
5 0.9036
};
\addplot [black]
table {%
5 0.9072
5 0.9073
};
\addplot [black]
table {%
4.875 0.9036
5.125 0.9036
};
\addplot [black]
table {%
4.875 0.9073
5.125 0.9073
};
\addplot [black]
table {%
6 0.9039
6 0.9036
};
\addplot [black]
table {%
6 0.9072
6 0.9073
};
\addplot [black]
table {%
5.875 0.9036
6.125 0.9036
};
\addplot [black]
table {%
5.875 0.9073
6.125 0.9073
};
\addplot [black]
table {%
7 0.9093
7 0.9053
};
\addplot [black]
table {%
7 0.9114
7 0.9127
};
\addplot [black]
table {%
6.875 0.9053
7.125 0.9053
};
\addplot [black]
table {%
6.875 0.9127
7.125 0.9127
};
\addplot [black]
table {%
8 0.896
8 0.8949
};
\addplot [black]
table {%
8 0.897
8 0.8999
};
\addplot [black]
table {%
7.875 0.8949
8.125 0.8949
};
\addplot [black]
table {%
7.875 0.8999
8.125 0.8999
};
\addplot [black]
table {%
9 0.8846
9 0.8804
};
\addplot [black]
table {%
9 0.8886
9 0.8897
};
\addplot [black]
table {%
8.875 0.8804
9.125 0.8804
};
\addplot [black]
table {%
8.875 0.8897
9.125 0.8897
};
\addplot [black]
table {%
10 0.9045
10 0.9036
};
\addplot [black]
table {%
10 0.9091
10 0.9104
};
\addplot [black]
table {%
9.875 0.9036
10.125 0.9036
};
\addplot [black]
table {%
9.875 0.9104
10.125 0.9104
};
\path [draw=color0, fill=color0]
(axis cs:0.75,0.926)
--(axis cs:1.25,0.926)
--(axis cs:1.25,0.9271)
--(axis cs:0.75,0.9271)
--(axis cs:0.75,0.926)
--cycle;
\path [draw=color1, fill=color1]
(axis cs:1.75,0.9211)
--(axis cs:2.25,0.9211)
--(axis cs:2.25,0.9246)
--(axis cs:1.75,0.9246)
--(axis cs:1.75,0.9211)
--cycle;
\path [draw=color2, fill=color2]
(axis cs:2.75,0.9333)
--(axis cs:3.25,0.9333)
--(axis cs:3.25,0.9338)
--(axis cs:2.75,0.9338)
--(axis cs:2.75,0.9333)
--cycle;
\path [draw=color3, fill=color3]
(axis cs:3.75,0.9337)
--(axis cs:4.25,0.9337)
--(axis cs:4.25,0.9354)
--(axis cs:3.75,0.9354)
--(axis cs:3.75,0.9337)
--cycle;
\path [draw=color4, fill=color4]
(axis cs:4.75,0.9039)
--(axis cs:5.25,0.9039)
--(axis cs:5.25,0.9072)
--(axis cs:4.75,0.9072)
--(axis cs:4.75,0.9039)
--cycle;
\path [draw=color5, fill=color5]
(axis cs:5.75,0.9039)
--(axis cs:6.25,0.9039)
--(axis cs:6.25,0.9072)
--(axis cs:5.75,0.9072)
--(axis cs:5.75,0.9039)
--cycle;
\path [draw=color6, fill=color6]
(axis cs:6.75,0.9093)
--(axis cs:7.25,0.9093)
--(axis cs:7.25,0.9114)
--(axis cs:6.75,0.9114)
--(axis cs:6.75,0.9093)
--cycle;
\path [draw=color7, fill=color7]
(axis cs:7.75,0.896)
--(axis cs:8.25,0.896)
--(axis cs:8.25,0.897)
--(axis cs:7.75,0.897)
--(axis cs:7.75,0.896)
--cycle;
\path [draw=color8, fill=color8]
(axis cs:8.75,0.8846)
--(axis cs:9.25,0.8846)
--(axis cs:9.25,0.8886)
--(axis cs:8.75,0.8886)
--(axis cs:8.75,0.8846)
--cycle;
\path [draw=color9, fill=color9]
(axis cs:9.75,0.9045)
--(axis cs:10.25,0.9045)
--(axis cs:10.25,0.9091)
--(axis cs:9.75,0.9091)
--(axis cs:9.75,0.9045)
--cycle;
\addplot [color0]
table {%
0.75 0.927
1.25 0.927
};
\addplot [color1]
table {%
1.75 0.9218
2.25 0.9218
};
\addplot [color2]
table {%
2.75 0.9334
3.25 0.9334
};
\addplot [color3]
table {%
3.75 0.9343
4.25 0.9343
};
\addplot [color4]
table {%
4.75 0.904
5.25 0.904
};
\addplot [color5]
table {%
5.75 0.904
6.25 0.904
};
\addplot [color6]
table {%
6.75 0.9106
7.25 0.9106
};
\addplot [color7]
table {%
7.75 0.8963
8.25 0.8963
};
\addplot [color8]
table {%
8.75 0.8865
9.25 0.8865
};
\addplot [color9]
table {%
9.75 0.9048
10.25 0.9048
};

\nextgroupplot[
legend cell align={left},
legend style={at={(2.5,1)}, anchor=north west,
line width=3pt, 
draw=white!80.0!black,
font=\Large},
tick align=outside,
x grid style={white!69.01960784313725!black},
xlabel={Test},
xmajorticks=false,
xmin=0.5, xmax=9.5,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={ECE},
ymin=0, ymax=0.15,
ytick pos=left,
ytick style={color=black},
yticklabel style={/pgf/number format/fixed}
]
\addplot [black, forget plot]
table {%
1 0.0395185335800052
1 0.0390499192267656
};
\addplot [black, forget plot]
table {%
1 0.0407506192103028
1 0.0438127019330859
};
\addplot [black, forget plot]
table {%
0.875 0.0390499192267656
1.125 0.0390499192267656
};
\addplot [black, forget plot]
table {%
0.875 0.0438127019330859
1.125 0.0438127019330859
};
\addplot [black, forget plot]
table {%
2 0.0162431851699948
2 0.0119079269438982
};
\addplot [black, forget plot]
table {%
2 0.0189594717562199
2 0.0193526105433702
};
\addplot [black, forget plot]
table {%
1.875 0.0119079269438982
2.125 0.0119079269438982
};
\addplot [black, forget plot]
table {%
1.875 0.0193526105433702
2.125 0.0193526105433702
};
\addplot [black, forget plot]
table {%
3 0.0233578623414039
3 0.022278704610467
};
\addplot [black, forget plot]
table {%
3 0.0246869575619698
3 0.0252496795833111
};
\addplot [black, forget plot]
table {%
2.875 0.022278704610467
3.125 0.022278704610467
};
\addplot [black, forget plot]
table {%
2.875 0.0252496795833111
3.125 0.0252496795833111
};
\addplot [black, forget plot]
table {%
4 0.0156084749579429
4 0.0155197961926461
};
\addplot [black, forget plot]
table {%
4 0.0171001204758882
4 0.0185397568553686
};
\addplot [black, forget plot]
table {%
3.875 0.0155197961926461
4.125 0.0155197961926461
};
\addplot [black, forget plot]
table {%
3.875 0.0185397568553686
4.125 0.0185397568553686
};
\addplot [black, forget plot]
table {%
5 0.0456864505112171
5 0.0449232582956553
};
\addplot [black, forget plot]
table {%
5 0.0468037278711796
5 0.0475794778048992
};
\addplot [black, forget plot]
table {%
4.875 0.0449232582956553
5.125 0.0449232582956553
};
\addplot [black, forget plot]
table {%
4.875 0.0475794778048992
5.125 0.0475794778048992
};
\addplot [black, forget plot]
table {%
6 0.00467138435328135
6 0.00263656646903285
};
\addplot [black, forget plot]
table {%
6 0.005751321961665
6 0.00613572409718546
};
\addplot [black, forget plot]
table {%
5.875 0.00263656646903285
6.125 0.00263656646903285
};
\addplot [black, forget plot]
table {%
5.875 0.00613572409718546
6.125 0.00613572409718546
};
\addplot [black, forget plot]
table {%
7 0.0018843169495463
7 0.00176732129752635
};
\addplot [black, forget plot]
table {%
7 0.00478272029906515
7 0.00531985372602941
};
\addplot [black, forget plot]
table {%
6.875 0.00176732129752635
7.125 0.00176732129752635
};
\addplot [black, forget plot]
table {%
6.875 0.00531985372602941
7.125 0.00531985372602941
};
\addplot [black, forget plot]
table {%
8 0.0490758818984031
8 0.0483895673155785
};
\addplot [black, forget plot]
table {%
8 0.0539268852338195
8 0.0545788806319237
};
\addplot [black, forget plot]
table {%
7.875 0.0483895673155785
8.125 0.0483895673155785
};
\addplot [black, forget plot]
table {%
7.875 0.0545788806319237
8.125 0.0545788806319237
};
\addplot [black, forget plot]
table {%
9 0.0167072733134031
9 0.0146151672720909
};
\addplot [black, forget plot]
table {%
9 0.0207696237415075
9 0.0221180614054203
};
\addplot [black, forget plot]
table {%
8.875 0.0146151672720909
9.125 0.0146151672720909
};
\addplot [black, forget plot]
table {%
8.875 0.0221180614054203
9.125 0.0221180614054203
};
\addplot [black, forget plot]
table {%
10 0.042422843824327
10 0.0414219218462705
};
\addplot [black, forget plot]
table {%
10 0.0470420814543963
10 0.0484896310448647
};
\addplot [black, forget plot]
table {%
9.875 0.0414219218462705
10.125 0.0414219218462705
};
\addplot [black, forget plot]
table {%
9.875 0.0484896310448647
10.125 0.0484896310448647
};
\path [draw=color0, fill=color0]
(axis cs:0.75,0.0395185335800052)
--(axis cs:1.25,0.0395185335800052)
--(axis cs:1.25,0.0407506192103028)
--(axis cs:0.75,0.0407506192103028)
--(axis cs:0.75,0.0395185335800052)
--cycle;
\path [draw=color1, fill=color1]
(axis cs:1.75,0.0162431851699948)
--(axis cs:2.25,0.0162431851699948)
--(axis cs:2.25,0.0189594717562199)
--(axis cs:1.75,0.0189594717562199)
--(axis cs:1.75,0.0162431851699948)
--cycle;
\path [draw=color2, fill=color2]
(axis cs:2.75,0.0233578623414039)
--(axis cs:3.25,0.0233578623414039)
--(axis cs:3.25,0.0246869575619698)
--(axis cs:2.75,0.0246869575619698)
--(axis cs:2.75,0.0233578623414039)
--cycle;
\path [draw=color3, fill=color3]
(axis cs:3.75,0.0156084749579429)
--(axis cs:4.25,0.0156084749579429)
--(axis cs:4.25,0.0171001204758882)
--(axis cs:3.75,0.0171001204758882)
--(axis cs:3.75,0.0156084749579429)
--cycle;
\path [draw=color4, fill=color4]
(axis cs:4.75,0.0456864505112171)
--(axis cs:5.25,0.0456864505112171)
--(axis cs:5.25,0.0468037278711796)
--(axis cs:4.75,0.0468037278711796)
--(axis cs:4.75,0.0456864505112171)
--cycle;
\path [draw=color5, fill=color5]
(axis cs:5.75,0.00467138435328135)
--(axis cs:6.25,0.00467138435328135)
--(axis cs:6.25,0.005751321961665)
--(axis cs:5.75,0.005751321961665)
--(axis cs:5.75,0.00467138435328135)
--cycle;
\path [draw=color6, fill=color6]
(axis cs:6.75,0.0018843169495463)
--(axis cs:7.25,0.0018843169495463)
--(axis cs:7.25,0.00478272029906515)
--(axis cs:6.75,0.00478272029906515)
--(axis cs:6.75,0.0018843169495463)
--cycle;
\path [draw=color7, fill=color7]
(axis cs:7.75,0.0490758818984031)
--(axis cs:8.25,0.0490758818984031)
--(axis cs:8.25,0.0539268852338195)
--(axis cs:7.75,0.0539268852338195)
--(axis cs:7.75,0.0490758818984031)
--cycle;
\path [draw=color8, fill=color8]
(axis cs:8.75,0.0167072733134031)
--(axis cs:9.25,0.0167072733134031)
--(axis cs:9.25,0.0207696237415075)
--(axis cs:8.75,0.0207696237415075)
--(axis cs:8.75,0.0167072733134031)
--cycle;
\path [draw=color9, fill=color9]
(axis cs:9.75,0.042422843824327)
--(axis cs:10.25,0.042422843824327)
--(axis cs:10.25,0.0470420814543963)
--(axis cs:9.75,0.0470420814543963)
--(axis cs:9.75,0.042422843824327)
--cycle;
\addplot [color0]
table {%
0.75 0.0402586956456303
1.25 0.0402586956456303
};
\addplot [color1]
table {%
1.75 0.0169135587558151
2.25 0.0169135587558151
};
\addplot [color2]
table {%
2.75 0.0240345657467842
3.25 0.0240345657467842
};
\addplot [color3]
table {%
3.75 0.0166932360187173
4.25 0.0166932360187173
};
\addplot [color4]
table {%
4.75 0.0458322422415019
5.25 0.0458322422415019
};
\addplot [color5]
table {%
5.75 0.00496142369115379
6.25 0.00496142369115379
};
\addplot [color6]
table {%
6.75 0.00328691439479589
7.25 0.00328691439479589
};
\addplot [color7]
table {%
7.75 0.0529435367077589
8.25 0.0529435367077589
};
\addplot [color8]
table {%
8.75 0.0193685190945863
9.25 0.0193685190945863
};
\addplot [color9]
table {%
9.75 0.0451221678704023
10.25 0.0451221678704023
};

\addlegendentry{Distribution Distilled (Gaussian)}
\addlegendentry{Distribution Distilled (Dirichlet)}
\addlegendentry{Mixture Distilled}
\addlegendentry{Ensemble}
\addlegendentry{Vanilla}
\addlegendentry{Temp Scaling}
\addlegendentry{Dropout}
\addlegendentry{LL Dropout}
\addlegendentry{SVI}
\addlegendentry{LL SVI}



\end{groupplot}

\end{tikzpicture}

==> Paper/Experiments/Regression/fig/toy_example/distilled_mu_uncert.tikz <==
\addplot [semithick, red]
table {%
-4.99203824996948 1.32318723201752
-4.90948057174683 1.25960075855255
-4.86152601242065 1.22266626358032
-4.72643136978149 1.1186158657074
-4.61636829376221 1.03384470939636
-4.42941951751709 0.889856457710266
-4.36429595947266 0.83969783782959
-4.28094959259033 0.775504469871521
-4.18905019760132 0.704723119735718
-4.08795070648193 0.626856088638306
-4.05573081970215 0.602039813995361
-4.01430034637451 0.570130109786987
-3.94341945648193 0.515537261962891
-3.84805345535278 0.442086070775986
-3.7354781627655 0.355380147695541
-3.64741706848145 0.287555187940598
-3.57137179374695 0.228985041379929
-3.40854787826538 0.103577435016632
-3.32136392593384 0.0364279747009277
-3.20751762390137 -0.0512569695711136
-2.95002293586731 -0.249580159783363
-2.89953684806824 -0.28846487402916
-2.81144642829895 -0.356312274932861
-2.690105676651 -0.449769675731659
-2.59513902664185 -0.522913098335266
-2.50179362297058 -0.594808101654053
-2.41471266746521 -0.661878049373627
-2.33428311347961 -0.723825216293335
-2.2065064907074 -0.822239279747009
-2.10753202438354 -0.898469805717468
-2.00029182434082 -0.949448466300964
-1.87936913967133 -0.983086347579956
-1.77043628692627 -1.01338863372803
-1.66879141330719 -1.041663646698
-1.59481048583984 -1.03941130638123
-1.55767488479614 -1.03633844852448
-1.42748951911926 -1.02556681632996
-1.32501173019409 -1.01708781719208
-1.25953125953674 -1.01166987419128
-1.15644764900208 -0.948346376419067
-1.08971273899078 -0.901270151138306
-1.01758718490601 -0.850391387939453
-0.930241346359253 -0.78877592086792
-0.805856764316559 -0.701032757759094
-0.708979547023773 -0.625413298606873
-0.568734347820282 -0.501326441764832
-0.430295050144196 -0.378837376832962
-0.335269540548325 -0.294760286808014
-0.248705700039864 -0.21816985309124
-0.165663033723831 -0.14469501376152
-0.0741166174411774 -0.0636963099241257
0.0292769428342581 0.0277848541736603
0.106817491352558 0.0963914692401886
0.165115788578987 0.147972971200943
0.238140568137169 0.212584018707275
0.387210994958878 0.344479352235794
0.466983020305634 0.415060430765152
0.511074542999268 0.454071849584579
0.638883411884308 0.567155241966248
0.719288647174835 0.638296484947205
0.883576929569244 0.783656239509583
1.03284549713135 0.892836332321167
1.14732575416565 0.95295774936676
1.26877880096436 1.01674091815948
1.40215718746185 1.01740264892578
1.50006878376007 1.01179492473602
1.59911847114563 1.00612187385559
1.68763220310211 1.00105226039886
1.80804586410522 0.948701024055481
1.89103257656097 0.910414218902588
2.06212997436523 0.831476449966431
2.21230792999268 0.762190341949463
2.29011106491089 0.726294994354248
2.36003661155701 0.694034099578857
2.48866748809814 0.63468873500824
2.60237884521484 0.582226872444153
2.69583868980408 0.539108276367188
2.81016778945923 0.486361235380173
2.88105940818787 0.453654617071152
2.92864680290222 0.43169966340065
3.05242609977722 0.374592870473862
3.15354657173157 0.329572707414627
3.20753979682922 0.307754784822464
3.31069207191467 0.266072303056717
3.41430449485779 0.224204033613205
3.53960514068604 0.173571795225143
3.67009878158569 0.12084111571312
3.77593040466309 0.0780759751796722
3.85771560668945 0.0450277626514435
3.96155047416687 0.00306951999664307
4.13140439987183 -0.0655661076307297
4.25108003616333 -0.113776460289955
4.32487535476685 -0.143281653523445
4.40314531326294 -0.174575865268707
4.49509429931641 -0.211339294910431
4.56627368927002 -0.239798590540886
4.64884519577026 -0.27281266450882
4.7564959526062 -0.315854132175446
4.8327465057373 -0.346340864896774
4.93572425842285 -0.387513935565948
};
\addlegendentry{$\mu(x)$}
\addplot [only marks, mark=*, mark size=\toyDataMarkSize, draw=color0, fill=color0, colormap/viridis, forget plot]
table{%
x                      y
-4.99203824996948 0.941974461078644
-4.97668552398682 0.968347728252411
-4.97037172317505 0.964180886745453
-4.96832275390625 0.994459629058838
-4.95970773696899 0.957203984260559
-4.95212602615356 0.939812183380127
-4.93515777587891 0.967353582382202
-4.92171144485474 0.941239714622498
-4.91622924804688 0.952240347862244
-4.91466093063354 0.947660148143768
-4.90948057174683 0.958488404750824
-4.90235614776611 0.932775378227234
-4.89984035491943 0.989532232284546
-4.89024686813354 1.0055935382843
-4.88980102539062 0.930983781814575
-4.88325786590576 0.973178148269653
-4.88288736343384 0.979157626628876
-4.87035274505615 1.08677589893341
-4.86827611923218 0.996716022491455
-4.86772966384888 1.02561140060425
-4.86152601242065 1.05298519134521
-4.84494113922119 0.994323909282684
-4.83622598648071 1.0102756023407
-4.82921552658081 1.04563319683075
-4.82661867141724 0.994887173175812
-4.80805397033691 0.965146064758301
-4.80681180953979 0.953277170658112
-4.79916620254517 1.00208485126495
-4.78734588623047 0.994225561618805
-4.73283624649048 1.05060541629791
-4.72643136978149 1.03247261047363
-4.72520017623901 0.997106432914734
-4.6845850944519 1.03183472156525
-4.68443012237549 0.968308806419373
-4.65621280670166 0.959871351718903
-4.65193176269531 0.984788954257965
-4.64613914489746 0.958558797836304
-4.63761949539185 1.00662076473236
-4.63159322738647 0.953731894493103
-4.62092971801758 1.00729119777679
-4.61636829376221 0.960135221481323
-4.60149621963501 1.03757286071777
-4.59953880310059 1.03797662258148
-4.57963466644287 0.935595333576202
-4.57928228378296 1.0613739490509
-4.56622314453125 0.971469283103943
-4.50460052490234 1.02020335197449
-4.45969915390015 0.988211035728455
-4.45450115203857 0.889712870121002
-4.44602108001709 0.983540713787079
-4.42941951751709 1.01398622989655
-4.40362119674683 1.00355803966522
-4.39965438842773 0.964777231216431
-4.39804315567017 0.900052607059479
-4.39762687683105 0.999258995056152
-4.38875150680542 0.954168796539307
-4.38175201416016 1.03445482254028
-4.37967967987061 0.99544358253479
-4.36535406112671 0.952756464481354
-4.36485862731934 0.970561146736145
-4.36429595947266 0.93020886182785
-4.3266773223877 0.952197551727295
-4.31952714920044 0.909249246120453
-4.31400680541992 0.891113579273224
-4.31080198287964 1.02266371250153
-4.30017805099487 0.886693835258484
-4.28712511062622 0.968133330345154
-4.28540229797363 0.975153565406799
-4.2828426361084 0.839240729808807
-4.28158092498779 0.918608069419861
-4.28094959259033 0.9457106590271
-4.27375316619873 0.981468141078949
-4.24452924728394 0.968698740005493
-4.23990869522095 0.901192843914032
-4.21365356445312 0.851222395896912
-4.21044588088989 0.761611104011536
-4.2058310508728 0.950874328613281
-4.19735622406006 0.866145372390747
-4.19362735748291 0.800558269023895
-4.18926286697388 0.873526275157928
-4.18905019760132 0.805295407772064
-4.17908525466919 0.755439877510071
-4.15817499160767 0.890442788600922
-4.14505910873413 0.848251402378082
-4.14175367355347 0.922220706939697
-4.13835620880127 0.848892331123352
-4.12355613708496 0.896204710006714
-4.10797595977783 0.870659947395325
-4.10068988800049 0.797800838947296
-4.10039949417114 0.776348888874054
-4.08795070648193 0.80867075920105
-4.0879340171814 0.726005911827087
-4.08746862411499 0.864534556865692
-4.08254241943359 0.788754463195801
-4.08102226257324 0.737600326538086
-4.08020544052124 0.83557265996933
-4.07158184051514 0.81680291891098
-4.06015396118164 0.817353487014771
-4.05861377716064 0.897425591945648
-4.05739498138428 0.832657873630524
-4.05573081970215 0.780986726284027
-4.05292940139771 0.730749309062958
-4.04280233383179 0.784033536911011
-4.03704881668091 0.899327635765076
-4.03669738769531 0.736391723155975
-4.03656435012817 0.809116959571838
-4.03113079071045 0.792367458343506
-4.02731561660767 0.802216827869415
-4.02710771560669 0.790835916996002
-4.02206611633301 0.835208296775818
-4.01430034637451 0.791659474372864
-4.00378751754761 0.722628474235535
-4.00110626220703 0.829862475395203
-3.99542593955994 0.859345436096191
-3.99266147613525 0.660947144031525
-3.98752880096436 0.682532846927643
-3.98486638069153 0.77534419298172
-3.97828125953674 0.689633727073669
-3.96345996856689 0.669334590435028
-3.95727729797363 0.710976421833038
-3.94341945648193 0.74278599023819
-3.90274548530579 0.648725807666779
-3.88594603538513 0.700401604175568
-3.87796401977539 0.627093493938446
-3.87729549407959 0.626892507076263
-3.87728333473206 0.720820426940918
-3.87281966209412 0.642657876014709
-3.85723161697388 0.603082597255707
-3.85554146766663 0.656756520271301
-3.85425472259521 0.660795629024506
-3.84805345535278 0.635668635368347
-3.83054995536804 0.55033004283905
-3.82997441291809 0.577401280403137
-3.80644059181213 0.591870963573456
-3.80576801300049 0.580825805664062
-3.79458117485046 0.64818274974823
-3.7861967086792 0.563165068626404
-3.76709866523743 0.574842512607574
-3.7599458694458 0.648403704166412
-3.74039793014526 0.572543084621429
-3.7354781627655 0.586779832839966
-3.73316788673401 0.541123390197754
-3.71270704269409 0.572083294391632
-3.70782732963562 0.438677072525024
-3.69299340248108 0.553893208503723
-3.686115026474 0.563085734844208
-3.67698407173157 0.622213900089264
-3.67602634429932 0.593854188919067
-3.67440462112427 0.49800381064415
-3.66659474372864 0.434193998575211
-3.64741706848145 0.480235069990158
-3.6423192024231 0.536960065364838
-3.63512563705444 0.429909229278564
-3.63509702682495 0.51509553194046
-3.62948346138 0.41072028875351
-3.62912964820862 0.539595007896423
-3.62840509414673 0.409674733877182
-3.61110639572144 0.416022270917892
-3.59608793258667 0.374437123537064
-3.58539915084839 0.409976720809937
-3.57137179374695 0.427633941173553
-3.51296639442444 0.437928229570389
-3.51223731040955 0.234532564878464
-3.51158428192139 0.30286967754364
-3.508052110672 0.328053683042526
-3.48124384880066 0.230086520314217
-3.45247006416321 0.465129405260086
-3.45149779319763 0.264233618974686
-3.43482351303101 0.210818037390709
-3.42826437950134 0.210269898176193
-3.40854787826538 0.208833143115044
-3.40695691108704 0.287502020597458
-3.40485858917236 0.329989075660706
-3.39411878585815 0.21864165365696
-3.38704919815063 0.305816859006882
-3.36017417907715 0.181937545537949
-3.35417318344116 0.268451243638992
-3.33343505859375 0.22344209253788
-3.32926297187805 0.131693199276924
-3.32643151283264 0.260146170854568
-3.32136392593384 0.226948738098145
-3.31451511383057 0.0912566408514977
-3.28664231300354 0.101374328136444
-3.28618097305298 0.182659685611725
-3.27928400039673 0.154489606618881
-3.25627589225769 0.0913413465023041
-3.25296688079834 -0.0399310775101185
-3.24871277809143 0.108448155224323
-3.24370980262756 0.151608511805534
-3.21981000900269 0.121332228183746
-3.20751762390137 0.167478233575821
-3.1990385055542 0.175864309072495
-3.18345069885254 0.158799335360527
-3.16020107269287 0.0257656313478947
-3.13783240318298 0.0146756721660495
-3.13300609588623 -0.00898520834743977
-3.11719846725464 -0.0411685965955257
-3.03962969779968 -0.0126838479191065
-3.02926230430603 -0.197620555758476
-2.95931625366211 -0.23956923186779
-2.95002293586731 -0.256945103406906
-2.94892382621765 -0.314634561538696
-2.94855833053589 -0.130950540304184
-2.94288516044617 -0.226748883724213
-2.94121646881104 -0.150509640574455
-2.93865180015564 -0.0109007284045219
-2.93601512908936 -0.134568363428116
-2.9215772151947 -0.268022537231445
-2.92080521583557 -0.296205103397369
-2.91751885414124 -0.17229837179184
-2.89953684806824 -0.202644824981689
-2.88705110549927 -0.203823417425156
-2.87459874153137 -0.241184562444687
-2.86194252967834 -0.0810654610395432
-2.85927271842957 -0.389571905136108
-2.85895538330078 -0.232466965913773
-2.84327697753906 -0.330817013978958
-2.83169150352478 -0.259300202131271
-2.81713366508484 -0.249509260058403
-2.81200838088989 -0.210509940981865
-2.81144642829895 -0.231650739908218
-2.80689454078674 -0.309018939733505
-2.77786731719971 -0.52063661813736
-2.77296996116638 -0.412100255489349
-2.75438690185547 -0.344846665859222
-2.7449049949646 -0.292744636535645
-2.73994517326355 -0.33215194940567
-2.72902250289917 -0.154475510120392
-2.71731901168823 -0.4493488073349
-2.69043970108032 -0.478644222021103
-2.690105676651 -0.255718588829041
-2.6744818687439 -0.401917159557343
-2.66798543930054 -0.459149956703186
-2.64881587028503 -0.450326532125473
-2.62828373908997 -0.458518445491791
-2.62498545646667 -0.713937520980835
-2.61639261245728 -0.670401632785797
-2.61452770233154 -0.532208681106567
-2.60367226600647 -0.430971384048462
-2.60050058364868 -0.348118185997009
-2.59513902664185 -0.435221821069717
-2.58902478218079 -0.507470190525055
-2.57602739334106 -0.600873172283173
-2.55114531517029 -0.527231216430664
-2.54713869094849 -0.55473530292511
-2.54031229019165 -0.57730770111084
-2.53458023071289 -0.583054721355438
-2.52982640266418 -0.465446025133133
-2.51930069923401 -0.655036628246307
-2.51507592201233 -0.486614048480988
-2.50179362297058 -0.473178952932358
-2.48066020011902 -0.868038058280945
-2.47996616363525 -0.684060156345367
-2.47852730751038 -0.470947682857513
-2.4769012928009 -0.656752228736877
-2.47147345542908 -0.430236726999283
-2.45065808296204 -0.505672514438629
-2.44965291023254 -0.533506274223328
-2.44739151000977 -0.564349889755249
-2.44613122940063 -0.659352719783783
-2.41471266746521 -0.776697874069214
-2.41450524330139 -0.64873856306076
-2.41441178321838 -0.728242754936218
-2.40298199653625 -0.622115314006805
-2.39719223976135 -0.513769209384918
-2.39679741859436 -0.608538866043091
-2.37611317634583 -0.459406822919846
-2.35194516181946 -0.774521291255951
-2.34435391426086 -0.733040928840637
-2.33772039413452 -1.03080689907074
-2.33428311347961 -0.605679273605347
-2.31923818588257 -0.729969203472137
-2.30596899986267 -0.74360466003418
-2.29698848724365 -0.690223336219788
-2.28940105438232 -0.760963976383209
-2.28935050964355 -0.931723892688751
-2.26060771942139 -0.75996458530426
-2.25693774223328 -0.701719522476196
-2.24310803413391 -1.10801422595978
-2.24079632759094 -0.596197426319122
-2.2065064907074 -0.886123239994049
-2.20422291755676 -0.831483721733093
-2.18740701675415 -0.66521018743515
-2.17903304100037 -0.781751215457916
-2.17420244216919 -0.620584487915039
-2.17270493507385 -0.867862224578857
-2.16567206382751 -0.938910603523254
-2.14324903488159 -0.735190749168396
-2.13620114326477 -0.778078317642212
-2.12689685821533 -0.99037629365921
-2.10753202438354 -0.920159637928009
-2.10320639610291 -0.912697553634644
-2.06736850738525 -1.03770673274994
-2.05691075325012 -0.755190849304199
-2.05404257774353 -0.732187449932098
-2.05021500587463 -0.921001017093658
-2.03949856758118 -0.97337532043457
-2.02775001525879 -1.13842642307281
-2.02105617523193 -0.833309412002563
-2.01303219795227 -0.697809100151062
-2.00029182434082 -0.852530360221863
-1.96025943756104 -0.862391412258148
-1.95535612106323 -0.774010062217712
-1.95345139503479 -1.04625880718231
-1.92639994621277 -0.736092388629913
-1.9211847782135 -0.900603950023651
-1.91217231750488 -1.16718471050262
-1.89520359039307 -0.862183570861816
-1.89296579360962 -1.15434288978577
-1.89025580883026 -1.05378472805023
-1.87936913967133 -1.03450548648834
-1.87548875808716 -0.851564764976501
-1.84388625621796 -0.994037449359894
-1.83076214790344 -0.855077266693115
-1.82634842395782 -0.907283782958984
-1.82497620582581 -0.8885258436203
-1.81612312793732 -0.941032588481903
-1.79625284671783 -0.993798792362213
-1.79394972324371 -0.739870965480804
-1.7835932970047 -1.21438467502594
-1.77043628692627 -1.13269245624542
-1.75122022628784 -0.865094721317291
-1.7450989484787 -1.17971765995026
-1.72003138065338 -1.03094220161438
-1.71767485141754 -1.02554106712341
-1.71382021903992 -0.922790348529816
-1.69713795185089 -1.04300427436829
-1.68646705150604 -0.947289705276489
-1.68540275096893 -1.00691783428192
-1.68297159671783 -0.650851607322693
-1.66879141330719 -0.997715413570404
-1.66201722621918 -1.00322771072388
-1.65693771839142 -1.01709842681885
-1.65678036212921 -0.707074582576752
-1.6215488910675 -0.934357464313507
-1.61978816986084 -0.951500296592712
-1.6141619682312 -1.0545346736908
-1.61371564865112 -1.26287877559662
-1.61272537708282 -0.839665234088898
-1.60848653316498 -1.01070964336395
-1.59481048583984 -1.22116756439209
-1.59437096118927 -1.03722870349884
-1.59373068809509 -0.848705589771271
-1.59192025661469 -1.02750706672668
-1.58640933036804 -0.897289633750916
-1.57864439487457 -0.789060652256012
-1.5768483877182 -1.12770760059357
-1.5756813287735 -1.13842439651489
-1.57360756397247 -1.1887549161911
-1.56317496299744 -0.864323198795319
-1.55767488479614 -1.19597935676575
-1.52290236949921 -1.03109955787659
-1.50309944152832 -1.16056108474731
-1.47595143318176 -0.838608622550964
-1.46974301338196 -1.10425937175751
-1.45983612537384 -1.07883512973785
-1.45680797100067 -1.13574504852295
-1.44910871982574 -0.944961428642273
-1.44489026069641 -1.02754056453705
-1.433265209198 -1.07714402675629
-1.42748951911926 -0.784867942333221
-1.40708911418915 -1.00856900215149
-1.40042901039124 -0.828658163547516
-1.37559938430786 -0.94107460975647
-1.36821854114532 -1.13383913040161
-1.36512243747711 -0.918154835700989
-1.36110305786133 -1.10589599609375
-1.36075949668884 -1.02980601787567
-1.34602355957031 -0.90881758928299
-1.33781909942627 -1.06065571308136
-1.32501173019409 -1.22883403301239
-1.32458007335663 -1.1155526638031
-1.31863415241241 -0.861644685268402
-1.31527268886566 -0.754866480827332
-1.30577027797699 -0.727055549621582
-1.28966462612152 -1.18332660198212
-1.28768730163574 -1.01106011867523
-1.27901816368103 -1.16792011260986
-1.27182102203369 -0.713921248912811
-1.26102185249329 -0.868780255317688
-1.25953125953674 -0.77376925945282
-1.25284218788147 -0.908635497093201
-1.22048556804657 -0.872287929058075
-1.20199942588806 -0.812533557415009
-1.19898653030396 -0.901356101036072
-1.19312715530396 -0.726982116699219
-1.18889725208282 -0.702360391616821
-1.18506371974945 -1.14692330360413
-1.17800295352936 -1.3935159444809
-1.16265940666199 -0.541443586349487
-1.15644764900208 -1.28840947151184
-1.14549100399017 -0.89426052570343
-1.1338050365448 -0.851152300834656
-1.13214993476868 -0.685642898082733
-1.13190376758575 -0.977194428443909
-1.13132345676422 -1.25152170658112
-1.1283221244812 -0.721435725688934
-1.11872911453247 -0.810249805450439
-1.11652386188507 -1.12450075149536
-1.10597217082977 -0.660744845867157
-1.08971273899078 -0.613590061664581
-1.07409799098969 -0.900533974170685
-1.06539630889893 -0.859841585159302
-1.06034731864929 -0.602101504802704
-1.05971729755402 -0.776227533817291
-1.04372072219849 -0.745580852031708
-1.02142882347107 -0.810994207859039
-1.02131748199463 -0.873952329158783
-1.02057182788849 -1.12195348739624
-1.01873731613159 -0.928392887115479
-1.01758718490601 -0.870480060577393
-1.01290369033813 -0.903414666652679
-1.00858938694 -0.83949738740921
-1.00531566143036 -1.06263649463654
-0.997141301631927 -0.575822234153748
-0.993524610996246 -0.997832357883453
-0.988299965858459 -0.903536379337311
-0.958117544651031 -0.635943412780762
-0.950490355491638 -0.899841606616974
-0.930906593799591 -1.21056425571442
-0.930241346359253 -0.953166246414185
-0.888844788074493 -1.00693452358246
-0.885873019695282 -1.1749883890152
-0.875762045383453 -0.489724487066269
-0.874711215496063 -0.729146599769592
-0.870762765407562 -0.833573400974274
-0.866241812705994 -1.20508301258087
-0.862637579441071 -0.927831947803497
-0.840389132499695 -1.09714353084564
-0.833259522914886 -0.744464516639709
-0.805856764316559 -0.533670246601105
-0.805504977703094 -0.764920651912689
-0.799158871173859 -0.531340599060059
-0.789815843105316 -0.840226650238037
-0.786045372486115 -0.443582653999329
-0.750226676464081 -0.838340878486633
-0.743447244167328 -0.590571224689484
-0.716811656951904 -1.16561853885651
-0.713463127613068 -0.352723598480225
-0.711801409721375 -0.531123161315918
-0.708979547023773 -0.725281000137329
-0.675365269184113 -0.89188814163208
-0.672027826309204 -0.862956464290619
-0.649015486240387 -0.502527296543121
-0.642395317554474 -0.766077876091003
-0.638618171215057 -0.93297415971756
-0.621125936508179 -0.743171751499176
-0.598456025123596 -0.353822231292725
-0.58272111415863 -0.477405667304993
-0.574038445949554 -0.915886998176575
-0.568734347820282 -0.66086208820343
-0.55960088968277 -0.653501451015472
-0.553738534450531 -0.563554465770721
-0.513661742210388 -0.581452369689941
-0.492788940668106 -0.238872990012169
-0.479171991348267 -0.448613673448563
-0.468339323997498 -0.371604114770889
-0.45894867181778 -0.443377494812012
-0.452217936515808 -0.514688551425934
-0.434079676866531 -0.535102128982544
-0.430295050144196 -0.524183869361877
-0.426868289709091 -0.289436370134354
-0.411813020706177 -0.820620000362396
-0.398304522037506 -0.0659087151288986
-0.384632289409637 -0.489672064781189
-0.383184283971786 -0.172644853591919
-0.383105605840683 -0.792114555835724
-0.380346804857254 -0.392922788858414
-0.372050583362579 -0.0950536206364632
-0.350418865680695 -0.0449729487299919
-0.335269540548325 -0.796029627323151
-0.327428460121155 -0.334658622741699
-0.313704073429108 -0.234688863158226
-0.310847461223602 -0.909546673297882
-0.295973420143127 -0.207681223750114
-0.29145473241806 -0.498597681522369
-0.284920752048492 -0.40294823050499
-0.282926559448242 -0.151993677020073
-0.254837781190872 -0.0523511730134487
-0.250787824392319 -0.698005378246307
-0.248705700039864 -0.631930828094482
-0.238436847925186 -0.281314998865128
-0.221496880054474 -0.152634903788567
-0.218757122755051 -0.145546391606331
-0.203029349446297 -0.0881293714046478
-0.197186857461929 -0.0377085469663143
-0.18235619366169 0.147009328007698
-0.178416892886162 -0.418188661336899
-0.176580369472504 -0.404556334018707
-0.17382875084877 -0.608998775482178
-0.165663033723831 -0.23509307205677
-0.155670791864395 -0.0806495398283005
-0.14547273516655 0.120276033878326
-0.144123956561089 -0.0643624812364578
-0.120605550706387 -0.056524682790041
-0.115160927176476 0.000457516754977405
-0.107594683766365 -0.0146953230723739
-0.102978080511093 -0.226120442152023
-0.0847672820091248 0.215875580906868
-0.0749533027410507 -0.0134185198694468
-0.0741166174411774 -0.364433705806732
-0.054954968392849 -0.199589967727661
-0.0292517840862274 -0.17451485991478
-0.016688646748662 -0.288034319877625
-0.0106995310634375 -0.506358325481415
-0.00127396208699793 -0.069793663918972
0.0184090826660395 -0.125169649720192
0.0213835649192333 -0.0530608780682087
0.0218720156699419 0.316522181034088
0.0254079345613718 0.526779592037201
0.0292769428342581 0.172163337469101
0.0414990149438381 0.324306160211563
0.0518904998898506 0.325725615024567
0.058049913495779 0.0674612373113632
0.0646500065922737 -0.306525230407715
0.0664703920483589 0.327432066202164
0.0735108256340027 -0.00899633299559355
0.0741838440299034 -0.0971202030777931
0.0863831713795662 -0.323067456483841
0.100101940333843 0.00565158016979694
0.106817491352558 0.175775483250618
0.111136816442013 -0.055119913071394
0.113904185593128 0.366550415754318
0.128900617361069 0.304366081953049
0.133841991424561 -0.191147923469543
0.139676243066788 0.811697721481323
0.156790941953659 -0.460556507110596
0.160086631774902 0.0765913128852844
0.161673203110695 0.377847105264664
0.162498518824577 0.148026257753372
0.165115788578987 0.188569605350494
0.178366258740425 0.701742053031921
0.182598695158958 -0.0992321744561195
0.193437576293945 0.358827441930771
0.199002742767334 0.353298515081406
0.220948532223701 0.43753370642662
0.223120376467705 0.295786738395691
0.22727258503437 0.312297642230988
0.228957951068878 0.447700709104538
0.235321789979935 0.0583509393036366
0.238140568137169 0.088372565805912
0.240752965211868 0.326417446136475
0.250495135784149 -0.00943964067846537
0.270274698734283 0.0529910549521446
0.309645682573318 0.490503013134003
0.310099810361862 -0.0357151068747044
0.335920721292496 0.397874087095261
0.346086025238037 0.0770967677235603
0.357753962278366 0.638193368911743
0.378506690263748 0.337020695209503
0.387210994958878 0.441724568605423
0.387803077697754 0.290044665336609
0.388096809387207 0.678121864795685
0.396175891160965 0.187080323696136
0.409409612417221 -0.00746202515438199
0.411009401082993 0.739311754703522
0.418211579322815 0.669999063014984
0.433484554290771 -0.372860550880432
0.443179100751877 0.301138192415237
0.450210601091385 0.516367137432098
0.466983020305634 0.440507441759109
0.476467311382294 1.07057189941406
0.479164987802505 0.722184002399445
0.485655426979065 0.286463171243668
0.486586362123489 0.2997065782547
0.497908115386963 0.409531861543655
0.499364405870438 0.598142623901367
0.500183463096619 0.924421012401581
0.504565477371216 0.392073392868042
0.507552564144135 0.620979964733124
0.511074542999268 0.67262476682663
0.519125401973724 0.707797765731812
0.535977840423584 0.316459447145462
0.54005628824234 0.307112842798233
0.541394770145416 0.503780961036682
0.548993647098541 0.420244604349136
0.565193295478821 0.0632133930921555
0.592850685119629 0.956380009651184
0.623541712760925 0.916010916233063
0.632596015930176 1.24502921104431
0.638883411884308 0.599987268447876
0.640544831752777 0.466750234365463
0.640843987464905 0.684900045394897
0.649851977825165 0.419228583574295
0.651700913906097 0.562055587768555
0.653599202632904 0.543462932109833
0.660738825798035 1.06288540363312
0.665526270866394 0.88954484462738
0.688394069671631 1.30998301506042
0.696889460086823 1.00407207012177
0.719288647174835 0.835250496864319
0.763504385948181 0.324816107749939
0.773039281368256 0.254057288169861
0.788624346256256 0.806944310665131
0.791104793548584 0.765519797801971
0.816389679908752 0.520094573497772
0.834974765777588 0.2933689057827
0.841155529022217 1.17798268795013
0.844728767871857 0.761901140213013
0.862502753734589 0.614635467529297
0.883576929569244 1.32593166828156
0.89011538028717 0.930041372776031
0.9131880402565 0.637470006942749
0.923951327800751 0.437040895223618
0.93971848487854 0.835689306259155
0.984267294406891 0.951651990413666
1.0218780040741 1.10053372383118
1.02332878112793 0.338630020618439
1.02383375167847 0.462990313768387
1.02855849266052 1.02115297317505
1.03284549713135 0.839313566684723
1.03980052471161 0.573108553886414
1.05125784873962 0.943460583686829
1.05846440792084 0.753373980522156
1.06248331069946 0.80058890581131
1.08336091041565 0.796358168125153
1.10040545463562 0.205524370074272
1.10870575904846 0.804831683635712
1.13598728179932 0.659342527389526
1.13747990131378 0.951254487037659
1.14732575416565 1.15630292892456
1.18479919433594 1.54100739955902
1.21638906002045 0.806669175624847
1.2340304851532 0.491002112627029
1.23511171340942 0.897368788719177
1.23922479152679 0.624191761016846
1.24130070209503 1.21423864364624
1.24584364891052 0.656170666217804
1.24706470966339 1.10790252685547
1.24945056438446 0.93926590681076
1.26877880096436 0.770218193531036
1.2771772146225 0.560472965240479
1.29715394973755 0.685746788978577
1.29990804195404 1.06248211860657
1.30950582027435 1.31061995029449
1.33543705940247 1.89516019821167
1.35311591625214 0.645361363887787
1.36809837818146 0.666586816310883
1.36871647834778 0.915992856025696
1.39842367172241 1.54046154022217
1.40215718746185 1.23158204555511
1.40393137931824 0.874693393707275
1.40666306018829 1.1143364906311
1.4128669500351 0.541435897350311
1.41321694850922 0.982801079750061
1.41489291191101 0.86167961359024
1.4148952960968 0.963329076766968
1.42271256446838 0.700280070304871
1.43778192996979 0.699820816516876
1.45645391941071 1.18117892742157
1.50006878376007 0.814800024032593
1.50903725624084 0.401632457971573
1.5154812335968 1.20858097076416
1.52592194080353 1.70370304584503
1.52658522129059 1.18055820465088
1.53725492954254 1.11215531826019
1.53898954391479 0.941555142402649
1.56938123703003 1.31872427463531
1.57695829868317 1.43973004817963
1.58057391643524 0.597714126110077
1.59911847114563 0.360302418470383
1.60895311832428 1.57661533355713
1.61656510829926 1.1581324338913
1.63593852519989 0.680131554603577
1.64079403877258 0.622414290904999
1.65640509128571 1.30931627750397
1.65680623054504 1.14710259437561
1.67723190784454 1.48548543453217
1.67961513996124 0.981992959976196
1.68227958679199 1.36559164524078
1.68763220310211 1.08658635616302
1.74536919593811 1.056685090065
1.74659550189972 0.54956841468811
1.74969828128815 0.805495977401733
1.75415635108948 1.32009482383728
1.75808238983154 0.912196815013885
1.76141929626465 0.642698407173157
1.78241229057312 0.709700882434845
1.79973423480988 0.93647575378418
1.8028461933136 1.57187724113464
1.80804586410522 0.869582176208496
1.82684814929962 0.971115529537201
1.82879841327667 1.19718408584595
1.83631491661072 1.19829654693604
1.83828735351562 0.680074870586395
1.83966660499573 0.243610173463821
1.86813390254974 0.749531924724579
1.86834263801575 0.779332220554352
1.88159382343292 1.16352295875549
1.88777005672455 0.915289998054504
1.89103257656097 0.412365645170212
1.91445350646973 1.42666828632355
1.93105721473694 0.850331544876099
1.94428586959839 0.652093648910522
1.94500482082367 1.26756405830383
1.9563375711441 1.71218359470367
1.96120357513428 0.433790415525436
1.96127879619598 1.1219664812088
1.97100245952606 0.390484392642975
2.00736403465271 1.80519592761993
2.06212997436523 0.928733348846436
2.08340167999268 0.773743212223053
2.11649084091187 0.375787019729614
2.11652755737305 0.878154397010803
2.11835932731628 1.15545952320099
2.12704372406006 1.09760582447052
2.15464901924133 1.40035712718964
2.16239929199219 1.29228520393372
2.17683506011963 1.23849189281464
2.19482588768005 0.991394639015198
2.21230792999268 1.43775546550751
2.22121381759644 1.00240671634674
2.22937631607056 1.13570129871368
2.23169136047363 0.590576171875
2.23219084739685 0.930327177047729
2.23945808410645 0.285379409790039
2.24170827865601 0.526186466217041
2.25149631500244 1.07569658756256
2.28226804733276 1.1633175611496
2.28323316574097 0.419353425502777
2.29011106491089 0.606752991676331
2.30299925804138 0.366978883743286
2.30966067314148 -0.0253033023327589
2.31560397148132 0.48392054438591
2.31594061851501 0.858465552330017
2.31925988197327 1.39145851135254
2.32480931282043 0.75800096988678
2.35404562950134 0.906441628932953
2.35853910446167 0.532798290252686
2.35993385314941 0.620352327823639
2.36003661155701 0.0795269757509232
2.3602569103241 0.426461040973663
2.37172722816467 0.702311277389526
2.38267731666565 0.6275395154953
2.39185667037964 0.68031120300293
2.40574598312378 1.26473999023438
2.40600419044495 0.917555034160614
2.42893815040588 0.994107246398926
2.46009206771851 1.09760689735413
2.4882230758667 1.42346298694611
2.48866748809814 0.674498677253723
2.49859857559204 0.919259011745453
2.50049376487732 1.29401123523712
2.50898194313049 0.654597997665405
2.51345300674438 0.846315562725067
2.51594161987305 0.780831277370453
2.52555274963379 0.515876770019531
2.55996942520142 0.539477407932281
2.57771611213684 0.575974822044373
2.58863139152527 0.869137942790985
2.60237884521484 0.1853246986866
2.60768222808838 0.718941569328308
2.61785387992859 0.934805154800415
2.63067007064819 0.160817340016365
2.65302562713623 0.505760610103607
2.65458369255066 0.0831215530633926
2.66197609901428 0.684187471866608
2.6679744720459 0.634125471115112
2.68163180351257 0.26170226931572
2.68706011772156 0.670958042144775
2.69583868980408 0.165128514170647
2.6990852355957 0.280086696147919
2.71955060958862 0.544231474399567
2.72915530204773 0.695950567722321
2.7358078956604 0.583657801151276
2.75653958320618 0.417043447494507
2.75781464576721 0.269206941127777
2.77516388893127 0.284790366888046
2.77543926239014 -0.650640547275543
2.77576875686646 0.283308327198029
2.81016778945923 0.606783866882324
2.81346011161804 0.452721685171127
2.8187689781189 0.621127665042877
2.81958317756653 0.761088013648987
2.8196713924408 0.0488917902112007
2.82707285881042 0.480239242315292
2.83129286766052 -0.243988186120987
2.84543776512146 0.323653280735016
2.86964797973633 0.381056398153305
2.87456750869751 0.665906608104706
2.88105940818787 0.586466729640961
2.89116883277893 0.331971615552902
2.89193797111511 0.0975896418094635
2.89463353157043 0.321116298437119
2.90728616714478 1.10363531112671
2.92328500747681 -0.01545893214643
2.92412972450256 0.398446977138519
2.92472958564758 0.745817959308624
2.92644190788269 -0.315618336200714
2.92814302444458 0.667422115802765
2.92864680290222 -0.595843851566315
2.95533967018127 0.522729635238647
2.96792483329773 -0.193954408168793
2.96796274185181 -0.514979243278503
2.97271013259888 0.193784430623055
2.98946952819824 0.431434601545334
3.02002453804016 0.248241245746613
3.03452038764954 -0.279672235250473
3.03518462181091 0.383337467908859
3.04943561553955 -0.504096865653992
3.05242609977722 0.142103865742683
3.05681133270264 -0.538540244102478
3.08218502998352 -0.442060500383377
3.09021544456482 0.0759649053215981
3.09377861022949 0.60162878036499
3.10525321960449 -0.115105271339417
3.11651682853699 0.00590913509950042
3.12237954139709 0.759351789951324
3.13345503807068 -0.185269817709923
3.15069222450256 -0.154611393809319
3.15354657173157 0.311100900173187
3.15734124183655 0.0999956279993057
3.15816187858582 -0.808493793010712
3.16254711151123 -0.00647730473428965
3.17297339439392 -0.11455163359642
3.17920017242432 -0.0245395116508007
3.19058561325073 -0.428332775831223
3.19402718544006 -0.985715925693512
3.195552110672 -0.165087074041367
3.20474648475647 0.100087285041809
3.20753979682922 0.0139971543103456
3.23317885398865 -0.094779796898365
3.24432563781738 -0.463208109140396
3.25516438484192 -0.52823805809021
3.26951122283936 -0.363004952669144
3.29106593132019 -0.539298415184021
3.29614448547363 -0.107978969812393
3.29758381843567 -0.0749669000506401
3.2977294921875 0.0544872879981995
3.30788779258728 -0.667947828769684
3.31069207191467 0.300455182790756
3.31477689743042 0.795589804649353
3.31681728363037 -0.157158240675926
3.31741762161255 -0.458926528692245
3.34157776832581 -0.967796802520752
3.34341049194336 0.0485683493316174
3.34567070007324 -0.117545999586582
3.37328600883484 -0.939516603946686
3.38178420066833 -0.0387803688645363
3.41119790077209 0.133124515414238
3.41430449485779 0.0554250292479992
3.42112469673157 0.163860023021698
3.43213677406311 -0.241889491677284
3.44411969184875 -0.0353383757174015
3.45923280715942 -0.627539753913879
3.46082186698914 0.0266885627061129
3.47252202033997 -0.45602348446846
3.48994708061218 -0.801379859447479
3.52531123161316 -0.0925368368625641
3.52779078483582 -0.883249938488007
3.53960514068604 -0.175824955105782
3.54338192939758 -0.2926404774189
3.55587387084961 -0.435709863901138
3.57599306106567 -1.16405642032623
3.59002327919006 -0.754960954189301
3.60566759109497 0.210700467228889
3.62245655059814 -0.458790123462677
3.6257848739624 -0.443554729223251
3.62645411491394 -0.0987029299139977
3.64219164848328 -0.503964602947235
3.67009878158569 -0.349387049674988
3.69341564178467 -1.06756567955017
3.69967365264893 -0.506071209907532
3.73296165466309 -0.399235963821411
3.73765778541565 -0.712716341018677
3.74134564399719 -0.755059480667114
3.74229693412781 -0.410576105117798
3.74278330802917 -0.955652832984924
3.75414681434631 -0.0918931066989899
3.76513314247131 -0.996243059635162
3.77593040466309 -0.0644615739583969
3.78351664543152 -0.733236849308014
3.78395700454712 -0.506192266941071
3.78998875617981 0.100131653249264
3.79307460784912 -0.293703824281693
3.8061785697937 -0.376992017030716
3.80728960037231 0.195160657167435
3.81066489219666 -0.805128812789917
3.8131275177002 -0.420454442501068
3.83390402793884 -0.710687041282654
3.85771560668945 -0.69728672504425
3.85785293579102 -0.612311065196991
3.86604356765747 -0.474881887435913
3.86746525764465 -0.372447848320007
3.87176370620728 -1.07460594177246
3.90461921691895 -1.25378632545471
3.92067956924438 -1.04701554775238
3.93670797348022 -0.379997342824936
3.95389246940613 -0.957291901111603
3.95614790916443 -0.87960422039032
3.96155047416687 -0.969019293785095
3.98233389854431 -1.06896471977234
4.0118613243103 -0.645987272262573
4.02321100234985 -0.814038157463074
4.061851978302 -0.737551808357239
4.09672880172729 -0.730032920837402
4.09980630874634 -0.448854386806488
4.10406112670898 -1.02229702472687
4.12408638000488 -1.11921453475952
4.12691020965576 -1.46097052097321
4.13140439987183 -1.05945086479187
4.13425970077515 -0.295511215925217
4.13958740234375 -1.30026173591614
4.17988061904907 -1.21599650382996
4.18503522872925 -0.62016886472702
4.20131254196167 -0.577663958072662
4.21725368499756 -1.51470637321472
4.22251319885254 -0.899082899093628
4.22461891174316 -1.22504544258118
4.24639415740967 -1.07730841636658
4.25108003616333 -1.18754613399506
4.25998783111572 -0.636305212974548
4.26450443267822 -0.884371697902679
4.26479530334473 -0.401814579963684
4.27330684661865 -0.33468958735466
4.28603839874268 -1.10612905025482
4.286780834198 -0.976785600185394
4.28682851791382 -1.48857855796814
4.30416202545166 -1.27792978286743
4.32315731048584 -1.03020286560059
4.32487535476685 -0.272574990987778
4.32568454742432 -1.15355253219604
4.33710193634033 -0.814684987068176
4.33778238296509 -1.10338878631592
4.34527587890625 -0.594306528568268
4.35261106491089 -1.087935090065
4.37898540496826 -1.1816326379776
4.3827691078186 -1.19133830070496
4.39180040359497 -0.882039487361908
4.39538383483887 -1.40922164916992
4.40314531326294 -0.959648787975311
4.42387294769287 -0.968067705631256
4.4379825592041 -1.56942856311798
4.44116020202637 -0.948673248291016
4.44529724121094 -0.892751395702362
4.4533166885376 -1.23550581932068
4.47555828094482 -1.12717819213867
4.4815559387207 -0.733493864536285
4.48560857772827 -0.485785096883774
4.48733043670654 -1.33951056003571
4.49509429931641 -1.15425658226013
4.51038599014282 -0.501531064510345
4.51517009735107 -0.704627811908722
4.5240364074707 -0.899886608123779
4.52478075027466 -0.978385388851166
4.53814172744751 -1.24308967590332
4.54292011260986 -1.71082246303558
4.56240320205688 -0.754384696483612
4.56284618377686 -1.35945355892181
4.56428956985474 -1.02190113067627
4.56627368927002 -1.32503986358643
4.56673192977905 -0.336000770330429
4.59574604034424 -0.75019371509552
4.59585762023926 -0.372908413410187
4.61333274841309 -0.724448800086975
4.61691617965698 -0.413350194692612
4.63757514953613 -1.43456280231476
4.64030742645264 -0.97652405500412
4.64394855499268 -0.515286862850189
4.64762496948242 -1.59440588951111
4.64884519577026 -1.09270250797272
4.65118789672852 -1.44015216827393
4.66191625595093 -0.74397337436676
4.67526435852051 -1.4776223897934
4.68538761138916 -1.04172742366791
4.69641017913818 -1.25748372077942
4.71893262863159 -2.11085987091064
4.73529672622681 -1.26864278316498
4.74565458297729 -1.13795113563538
4.75160360336304 -1.12464427947998
4.7564959526062 -1.17495346069336
4.76232051849365 -0.317172259092331
4.76250553131104 -1.29071414470673
4.76758432388306 -1.42938220500946
4.78807592391968 -1.3004242181778
4.78976440429688 -0.448665857315063
4.79504919052124 -0.430503308773041
4.80276823043823 -1.01101517677307
4.8173303604126 -1.33496260643005
4.81880331039429 -0.857513844966888
4.8327465057373 -1.16931188106537
4.83957481384277 -0.407408446073532
4.8426308631897 -1.39983105659485
4.86123609542847 -0.597654283046722
4.87581062316895 -0.806083679199219
4.88420152664185 -0.986832857131958
4.89234161376953 -1.06069421768188
4.9024338722229 -1.05383825302124
4.92182397842407 -1.37988781929016
4.93072319030762 -0.965825736522675
4.93572425842285 -1.67287993431091
4.93854475021362 -1.10908854007721
4.94191980361938 -0.347096234560013
4.96022176742554 -0.877085030078888
4.96024751663208 -0.728483736515045
4.96343326568604 -1.02603185176849
4.97202110290527 -0.1625936627388
4.97262334823608 -0.933897316455841
4.97751569747925 -1.24191737174988
4.99188089370728 -0.948679745197296
};
\path [fill=blue, fill opacity=0.5]
(axis cs:-4.99203824996948,0.60493665933609)
--(axis cs:-4.99203824996948,2.04143786430359)
--(axis cs:-4.90948057174683,1.93401074409485)
--(axis cs:-4.86152601242065,1.87233448028564)
--(axis cs:-4.72643136978149,1.70165193080902)
--(axis cs:-4.61636829376221,1.56613111495972)
--(axis cs:-4.42941951751709,1.34353244304657)
--(axis cs:-4.36429595947266,1.2682501077652)
--(axis cs:-4.28094959259033,1.17358589172363)
--(axis cs:-4.18905019760132,1.07135200500488)
--(axis cs:-4.08795070648193,0.961399674415588)
--(axis cs:-4.05573081970215,0.926894187927246)
--(axis cs:-4.01430034637451,0.882895588874817)
--(axis cs:-3.94341945648193,0.8085618019104)
--(axis cs:-3.84805345535278,0.710350453853607)
--(axis cs:-3.7354781627655,0.596922814846039)
--(axis cs:-3.64741706848145,0.509963154792786)
--(axis cs:-3.57137179374695,0.436037302017212)
--(axis cs:-3.40854787826538,0.281097888946533)
--(axis cs:-3.32136392593384,0.199854999780655)
--(axis cs:-3.20751762390137,0.0953973233699799)
--(axis cs:-2.95002293586731,-0.13488295674324)
--(axis cs:-2.89953684806824,-0.179175347089767)
--(axis cs:-2.81144642829895,-0.255861818790436)
--(axis cs:-2.690105676651,-0.360346138477325)
--(axis cs:-2.59513902664185,-0.44127494096756)
--(axis cs:-2.50179362297058,-0.520165264606476)
--(axis cs:-2.41471266746521,-0.59322315454483)
--(axis cs:-2.33428311347961,-0.660274028778076)
--(axis cs:-2.2065064907074,-0.766031682491302)
--(axis cs:-2.10753202438354,-0.847362875938416)
--(axis cs:-2.00029182434082,-0.900161981582642)
--(axis cs:-1.87936913967133,-0.933326840400696)
--(axis cs:-1.77043628692627,-0.963200807571411)
--(axis cs:-1.66879141330719,-0.991072297096252)
--(axis cs:-1.59481048583984,-0.989281594753265)
--(axis cs:-1.55767488479614,-0.986502528190613)
--(axis cs:-1.42748951911926,-0.976747035980225)
--(axis cs:-1.32501173019409,-0.96905392408371)
--(axis cs:-1.25953125953674,-0.964131295681)
--(axis cs:-1.15644764900208,-0.900337278842926)
--(axis cs:-1.08971273899078,-0.852813482284546)
--(axis cs:-1.01758718490601,-0.801445126533508)
--(axis cs:-0.930241346359253,-0.739231944084167)
--(axis cs:-0.805856764316559,-0.650623917579651)
--(axis cs:-0.708979547023773,-0.574125230312347)
--(axis cs:-0.568734347820282,-0.448333978652954)
--(axis cs:-0.430295050144196,-0.324108123779297)
--(axis cs:-0.335269540548325,-0.238805890083313)
--(axis cs:-0.248705700039864,-0.16107602417469)
--(axis cs:-0.165663033723831,-0.0864852219820023)
--(axis cs:-0.0741166174411774,-0.00423265621066093)
--(axis cs:0.0292769428342581,0.0886979997158051)
--(axis cs:0.106817491352558,0.158414572477341)
--(axis cs:0.165115788578987,0.210844159126282)
--(axis cs:0.238140568137169,0.276533722877502)
--(axis cs:0.387210994958878,0.410687208175659)
--(axis cs:0.466983020305634,0.482509613037109)
--(axis cs:0.511074542999268,0.522216737270355)
--(axis cs:0.638883411884308,0.637358248233795)
--(axis cs:0.719288647174835,0.709825932979584)
--(axis cs:0.883576929569244,0.857972741127014)
--(axis cs:1.03284549713135,0.969552755355835)
--(axis cs:1.14732575416565,1.03132832050323)
--(axis cs:1.26877880096436,1.09690487384796)
--(axis cs:1.40215718746185,1.10131001472473)
--(axis cs:1.50006878376007,1.09871923923492)
--(axis cs:1.59911847114563,1.09620809555054)
--(axis cs:1.68763220310211,1.09406006336212)
--(axis cs:1.80804586410522,1.05200088024139)
--(axis cs:1.89103257656097,1.02178728580475)
--(axis cs:2.06212997436523,0.961510181427002)
--(axis cs:2.21230792999268,0.911113977432251)
--(axis cs:2.29011106491089,0.886035621166229)
--(axis cs:2.36003661155701,0.864147543907166)
--(axis cs:2.48866748809814,0.825614929199219)
--(axis cs:2.60237884521484,0.793578147888184)
--(axis cs:2.69583868980408,0.768795490264893)
--(axis cs:2.81016778945923,0.740529239177704)
--(axis cs:2.88105940818787,0.724209249019623)
--(axis cs:2.92864680290222,0.713798761367798)
--(axis cs:3.05242609977722,0.688870072364807)
--(axis cs:3.15354657173157,0.669234156608582)
--(axis cs:3.20753979682922,0.657059967517853)
--(axis cs:3.31069207191467,0.634472131729126)
--(axis cs:3.41430449485779,0.612688541412354)
--(axis cs:3.53960514068604,0.587584376335144)
--(axis cs:3.67009878158569,0.562910079956055)
--(axis cs:3.77593040466309,0.544016122817993)
--(axis cs:3.85771560668945,0.530105352401733)
--(axis cs:3.96155047416687,0.513312339782715)
--(axis cs:4.13140439987183,0.487924575805664)
--(axis cs:4.25108003616333,0.465739250183105)
--(axis cs:4.32487535476685,0.443662524223328)
--(axis cs:4.40314531326294,0.420317113399506)
--(axis cs:4.49509429931641,0.392983019351959)
--(axis cs:4.56627368927002,0.371890246868134)
--(axis cs:4.64884519577026,0.347494423389435)
--(axis cs:4.7564959526062,0.315804660320282)
--(axis cs:4.8327465057373,0.293436974287033)
--(axis cs:4.93572425842285,0.263330638408661)
--(axis cs:4.93572425842285,-1.03835844993591)
--(axis cs:4.93572425842285,-1.03835844993591)
--(axis cs:4.8327465057373,-0.986118674278259)
--(axis cs:4.7564959526062,-0.947512924671173)
--(axis cs:4.64884519577026,-0.893119752407074)
--(axis cs:4.56627368927002,-0.851487457752228)
--(axis cs:4.49509429931641,-0.815661609172821)
--(axis cs:4.40314531326294,-0.76946884393692)
--(axis cs:4.32487535476685,-0.730225801467896)
--(axis cs:4.25108003616333,-0.693292140960693)
--(axis cs:4.13140439987183,-0.619056820869446)
--(axis cs:3.96155047416687,-0.507173299789429)
--(axis cs:3.85771560668945,-0.440049797296524)
--(axis cs:3.77593040466309,-0.387864142656326)
--(axis cs:3.67009878158569,-0.321227878332138)
--(axis cs:3.53960514068604,-0.24044081568718)
--(axis cs:3.41430449485779,-0.164280503988266)
--(axis cs:3.31069207191467,-0.102327555418015)
--(axis cs:3.20753979682922,-0.0415503978729248)
--(axis cs:3.15354657173157,-0.010088711977005)
--(axis cs:3.05242609977722,0.0603156685829163)
--(axis cs:2.92864680290222,0.14960053563118)
--(axis cs:2.88105940818787,0.183099985122681)
--(axis cs:2.81016778945923,0.232193231582642)
--(axis cs:2.69583868980408,0.30942103266716)
--(axis cs:2.60237884521484,0.3708755671978)
--(axis cs:2.48866748809814,0.443762570619583)
--(axis cs:2.36003661155701,0.523920655250549)
--(axis cs:2.29011106491089,0.566554367542267)
--(axis cs:2.21230792999268,0.613266706466675)
--(axis cs:2.06212997436523,0.701442718505859)
--(axis cs:1.89103257656097,0.799041152000427)
--(axis cs:1.80804586410522,0.845401167869568)
--(axis cs:1.68763220310211,0.908044457435608)
--(axis cs:1.59911847114563,0.916035652160645)
--(axis cs:1.50006878376007,0.924870610237122)
--(axis cs:1.40215718746185,0.933495223522186)
--(axis cs:1.26877880096436,0.936576962471008)
--(axis cs:1.14732575416565,0.874587118625641)
--(axis cs:1.03284549713135,0.816119909286499)
--(axis cs:0.883576929569244,0.709339737892151)
--(axis cs:0.719288647174835,0.566767036914825)
--(axis cs:0.638883411884308,0.4969522356987)
--(axis cs:0.511074542999268,0.385926961898804)
--(axis cs:0.466983020305634,0.347611248493195)
--(axis cs:0.387210994958878,0.278271496295929)
--(axis cs:0.238140568137169,0.148634314537048)
--(axis cs:0.165115788578987,0.0851017758250237)
--(axis cs:0.106817491352558,0.0343683585524559)
--(axis cs:0.0292769428342581,-0.0331282913684845)
--(axis cs:-0.0741166174411774,-0.1231599599123)
--(axis cs:-0.165663033723831,-0.202904805541039)
--(axis cs:-0.248705700039864,-0.275263667106628)
--(axis cs:-0.335269540548325,-0.350714683532715)
--(axis cs:-0.430295050144196,-0.433566629886627)
--(axis cs:-0.568734347820282,-0.554318904876709)
--(axis cs:-0.708979547023773,-0.676701366901398)
--(axis cs:-0.805856764316559,-0.751441597938538)
--(axis cs:-0.930241346359253,-0.838319897651672)
--(axis cs:-1.01758718490601,-0.899337649345398)
--(axis cs:-1.08971273899078,-0.949726819992065)
--(axis cs:-1.15644764900208,-0.996355473995209)
--(axis cs:-1.25953125953674,-1.05920851230621)
--(axis cs:-1.32501173019409,-1.0651216506958)
--(axis cs:-1.42748951911926,-1.07438659667969)
--(axis cs:-1.55767488479614,-1.08617436885834)
--(axis cs:-1.59481048583984,-1.08954107761383)
--(axis cs:-1.66879141330719,-1.09225499629974)
--(axis cs:-1.77043628692627,-1.06357645988464)
--(axis cs:-1.87936913967133,-1.03284585475922)
--(axis cs:-2.00029182434082,-0.998734951019287)
--(axis cs:-2.10753202438354,-0.949576735496521)
--(axis cs:-2.2065064907074,-0.878446877002716)
--(axis cs:-2.33428311347961,-0.787376403808594)
--(axis cs:-2.41471266746521,-0.730532944202423)
--(axis cs:-2.50179362297058,-0.66945093870163)
--(axis cs:-2.59513902664185,-0.604551255702972)
--(axis cs:-2.690105676651,-0.539193212985992)
--(axis cs:-2.81144642829895,-0.456762731075287)
--(axis cs:-2.89953684806824,-0.397754400968552)
--(axis cs:-2.95002293586731,-0.364277362823486)
--(axis cs:-3.20751762390137,-0.197911262512207)
--(axis cs:-3.32136392593384,-0.126999050378799)
--(axis cs:-3.40854787826538,-0.0739430338144302)
--(axis cs:-3.57137179374695,0.0219327807426453)
--(axis cs:-3.64741706848145,0.0651472359895706)
--(axis cs:-3.7354781627655,0.113837495446205)
--(axis cs:-3.84805345535278,0.173821687698364)
--(axis cs:-3.94341945648193,0.222512751817703)
--(axis cs:-4.01430034637451,0.257364630699158)
--(axis cs:-4.05573081970215,0.277185410261154)
--(axis cs:-4.08795070648193,0.292312473058701)
--(axis cs:-4.18905019760132,0.338094234466553)
--(axis cs:-4.28094959259033,0.377423048019409)
--(axis cs:-4.36429595947266,0.411145597696304)
--(axis cs:-4.42941951751709,0.436180502176285)
--(axis cs:-4.61636829376221,0.501558303833008)
--(axis cs:-4.72643136978149,0.535579800605774)
--(axis cs:-4.86152601242065,0.572997987270355)
--(axis cs:-4.90948057174683,0.585190773010254)
--(axis cs:-4.99203824996948,0.60493665933609)
--cycle;
\addlegendimage{area legend, fill=blue, fill opacity=0.5}
\addlegendentry{$U_{epi}^{1/2}$}

\path [draw=red, semithick]
(axis cs:-4.99203824996948,1.28605055809021)
--(axis cs:-4.99203824996948,1.36032390594482);

\path [draw=red, semithick]
(axis cs:-4.42941951751709,0.841857254505157)
--(axis cs:-4.42941951751709,0.937855660915375);

\path [draw=red, semithick]
(axis cs:-4.05573081970215,0.545127332210541)
--(axis cs:-4.05573081970215,0.658952295780182);

\path [draw=red, semithick]
(axis cs:-3.64741706848145,0.219009250402451)
--(axis cs:-3.64741706848145,0.356101125478745);

\path [draw=red, semithick]
(axis cs:-2.95002293586731,-0.343719482421875)
--(axis cs:-2.95002293586731,-0.155440837144852);

\path [draw=red, semithick]
(axis cs:-2.50179362297058,-0.710189938545227)
--(axis cs:-2.50179362297058,-0.479426234960556);

\path [draw=red, semithick]
(axis cs:-2.00029182434082,-1.0940455198288)
--(axis cs:-2.00029182434082,-0.804851412773132);

\path [draw=red, semithick]
(axis cs:-1.55767488479614,-1.21077251434326)
--(axis cs:-1.55767488479614,-0.861904382705688);

\path [draw=red, semithick]
(axis cs:-1.08971273899078,-1.10838139057159)
--(axis cs:-1.08971273899078,-0.694158911705017);

\path [draw=red, semithick]
(axis cs:-0.568734347820282,-0.740939140319824)
--(axis cs:-0.568734347820282,-0.261713773012161);

\path [draw=red, semithick]
(axis cs:-0.0741166174411774,-0.332865595817566)
--(axis cs:-0.0741166174411774,0.205472990870476);

\path [draw=red, semithick]
(axis cs:0.387210994958878,0.0447250008583069)
--(axis cs:0.387210994958878,0.644233703613281);

\path [draw=red, semithick]
(axis cs:0.883576929569244,0.447486221790314)
--(axis cs:0.883576929569244,1.1198263168335);

\path [draw=red, semithick]
(axis cs:1.50006878376007,0.647758960723877)
--(axis cs:1.50006878376007,1.37583088874817);

\path [draw=red, semithick]
(axis cs:2.06212997436523,0.459057152271271)
--(axis cs:2.06212997436523,1.20389580726624);

\path [draw=red, semithick]
(axis cs:2.60237884521484,0.208113759756088)
--(axis cs:2.60237884521484,0.956339955329895);

\path [draw=red, semithick]
(axis cs:3.05242609977722,-0.000936150550842285)
--(axis cs:3.05242609977722,0.750121891498566);

\path [draw=red, semithick]
(axis cs:3.53960514068604,-0.188086032867432)
--(axis cs:3.53960514068604,0.535229623317719);

\path [draw=red, semithick]
(axis cs:4.13140439987183,-0.407897293567657)
--(axis cs:4.13140439987183,0.276765048503876);

\path [draw=red, semithick]
(axis cs:4.56627368927002,-0.578603863716125)
--(axis cs:4.56627368927002,0.0990066677331924);

\addplot [semithick, red]
table {%
-4.99203824996948 1.32318723201752
-4.90948057174683 1.25960075855255
-4.86152601242065 1.22266626358032
-4.72643136978149 1.1186158657074
-4.61636829376221 1.03384470939636
-4.42941951751709 0.889856457710266
-4.36429595947266 0.83969783782959
-4.28094959259033 0.775504469871521
-4.18905019760132 0.704723119735718
-4.08795070648193 0.626856088638306
-4.05573081970215 0.602039813995361
-4.01430034637451 0.570130109786987
-3.94341945648193 0.515537261962891
-3.84805345535278 0.442086070775986
-3.7354781627655 0.355380147695541
-3.64741706848145 0.287555187940598
-3.57137179374695 0.228985041379929
-3.40854787826538 0.103577435016632
-3.32136392593384 0.0364279747009277
-3.20751762390137 -0.0512569695711136
-2.95002293586731 -0.249580159783363
-2.89953684806824 -0.28846487402916
-2.81144642829895 -0.356312274932861
-2.690105676651 -0.449769675731659
-2.59513902664185 -0.522913098335266
-2.50179362297058 -0.594808101654053
-2.41471266746521 -0.661878049373627
-2.33428311347961 -0.723825216293335
-2.2065064907074 -0.822239279747009
-2.10753202438354 -0.898469805717468
-2.00029182434082 -0.949448466300964
-1.87936913967133 -0.983086347579956
-1.77043628692627 -1.01338863372803
-1.66879141330719 -1.041663646698
-1.59481048583984 -1.03941130638123
-1.55767488479614 -1.03633844852448
-1.42748951911926 -1.02556681632996
-1.32501173019409 -1.01708781719208
-1.25953125953674 -1.01166987419128
-1.15644764900208 -0.948346376419067
-1.08971273899078 -0.901270151138306
-1.01758718490601 -0.850391387939453
-0.930241346359253 -0.78877592086792
-0.805856764316559 -0.701032757759094
-0.708979547023773 -0.625413298606873
-0.568734347820282 -0.501326441764832
-0.430295050144196 -0.378837376832962
-0.335269540548325 -0.294760286808014
-0.248705700039864 -0.21816985309124
-0.165663033723831 -0.14469501376152
-0.0741166174411774 -0.0636963099241257
0.0292769428342581 0.0277848541736603
0.106817491352558 0.0963914692401886
0.165115788578987 0.147972971200943
0.238140568137169 0.212584018707275
0.387210994958878 0.344479352235794
0.466983020305634 0.415060430765152
0.511074542999268 0.454071849584579
0.638883411884308 0.567155241966248
0.719288647174835 0.638296484947205
0.883576929569244 0.783656239509583
1.03284549713135 0.892836332321167
1.14732575416565 0.95295774936676
1.26877880096436 1.01674091815948
1.40215718746185 1.01740264892578
1.50006878376007 1.01179492473602
1.59911847114563 1.00612187385559
1.68763220310211 1.00105226039886
1.80804586410522 0.948701024055481
1.89103257656097 0.910414218902588
2.06212997436523 0.831476449966431
2.21230792999268 0.762190341949463
2.29011106491089 0.726294994354248
2.36003661155701 0.694034099578857
2.48866748809814 0.63468873500824
2.60237884521484 0.582226872444153
2.69583868980408 0.539108276367188
2.81016778945923 0.486361235380173
2.88105940818787 0.453654617071152
2.92864680290222 0.43169966340065
3.05242609977722 0.374592870473862
3.15354657173157 0.329572707414627
3.20753979682922 0.307754784822464
3.31069207191467 0.266072303056717
3.41430449485779 0.224204033613205
3.53960514068604 0.173571795225143
3.67009878158569 0.12084111571312
3.77593040466309 0.0780759751796722
3.85771560668945 0.0450277626514435
3.96155047416687 0.00306951999664307
4.13140439987183 -0.0655661076307297
4.25108003616333 -0.113776460289955
4.32487535476685 -0.143281653523445
4.40314531326294 -0.174575865268707
4.49509429931641 -0.211339294910431
4.56627368927002 -0.239798590540886
4.64884519577026 -0.27281266450882
4.7564959526062 -0.315854132175446
4.8327465057373 -0.346340864896774
4.93572425842285 -0.387513935565948
};
\addlegendentry{$U_{ale}^{1/2}$}


==> Paper/Experiments/Regression/fig/toy_example/ensemble_mu_uncert.tikz <==
% This file was created by tikzplotlib v0.8.5.
\addplot [semithick, red]
table {%
-4.99203824996948 1.04187273979187
-4.90948057174683 0.993947982788086
-4.86152601242065 0.966110527515411
-4.72643136978149 0.887688338756561
-4.61636829376221 0.823797047138214
-4.42941951751709 0.71527373790741
-4.36429595947266 0.677469611167908
-4.28094959259033 0.629087269306183
-4.18905019760132 0.575739800930023
-4.08795070648193 0.517051815986633
-4.05573081970215 0.498348325490952
-4.01430034637451 0.474298000335693
-3.94341945648193 0.433117628097534
-3.84805345535278 0.377667129039764
-3.7354781627655 0.312210381031036
-3.64741706848145 0.261007338762283
-3.57137179374695 0.216790840029716
-3.40854787826538 0.12056215852499
-3.32136392593384 0.0688325166702271
-3.20751762390137 0.00122836825903505
-2.95002293586731 -0.178680986166
-2.89953684806824 -0.22553463280201
-2.81144642829895 -0.307287037372589
-2.690105676651 -0.419897317886353
-2.59513902664185 -0.508031249046326
-2.50179362297058 -0.594660460948944
-2.41471266746521 -0.675197243690491
-2.33428311347961 -0.737090885639191
-2.2065064907074 -0.826105713844299
-2.10753202438354 -0.891241431236267
-2.00029182434082 -0.942565262317657
-1.87936913967133 -0.979016005992889
-1.77043628692627 -1.00528264045715
-1.66879141330719 -1.02048516273499
-1.59481048583984 -1.03155016899109
-1.55767488479614 -1.03710436820984
-1.42748951911926 -1.03959631919861
-1.32501173019409 -1.01136803627014
-1.25953125953674 -0.985923171043396
-1.15644764900208 -0.935286223888397
-1.08971273899078 -0.898339629173279
-1.01758718490601 -0.85443639755249
-0.930241346359253 -0.800909698009491
-0.805856764316559 -0.721039891242981
-0.708979547023773 -0.658512651920319
-0.568734347820282 -0.533936202526093
-0.430295050144196 -0.393961817026138
-0.335269540548325 -0.299558013677597
-0.248705700039864 -0.214734554290771
-0.165663033723831 -0.134113639593124
-0.0741166174411774 -0.0462340526282787
0.0292769428342581 0.0506691113114357
0.106817491352558 0.124575458467007
0.165115788578987 0.178964257240295
0.238140568137169 0.239701583981514
0.387210994958878 0.359104812145233
0.466983020305634 0.421232610940933
0.511074542999268 0.453873008489609
0.638883411884308 0.548488259315491
0.719288647174835 0.611801862716675
0.883576929569244 0.74570244550705
1.03284549713135 0.861528038978577
1.14732575416565 0.94861364364624
1.26877880096436 1.02672266960144
1.40215718746185 1.02285170555115
1.50006878376007 1.00450038909912
1.59911847114563 0.980814158916473
1.68763220310211 0.958960890769958
1.80804586410522 0.927471458911896
1.89103257656097 0.904109597206116
2.06212997436523 0.833593189716339
2.21230792999268 0.750742733478546
2.29011106491089 0.707183837890625
2.36003661155701 0.667957186698914
2.48866748809814 0.595798373222351
2.60237884521484 0.52983033657074
2.69583868980408 0.475306808948517
2.81016778945923 0.408608138561249
2.88105940818787 0.36725065112114
2.92864680290222 0.339488595724106
3.05242609977722 0.27797794342041
3.15354657173157 0.244942545890808
3.20753979682922 0.229429170489311
3.31069207191467 0.202875167131424
3.41430449485779 0.178958177566528
3.53960514068604 0.150034859776497
3.67009878158569 0.121017836034298
3.77593040466309 0.0981455072760582
3.85771560668945 0.0804701074957848
3.96155047416687 0.0580292828381062
4.13140439987183 0.023093044757843
4.25108003616333 0.00202055578120053
4.32487535476685 -0.0109732924029231
4.40314531326294 -0.0247550420463085
4.49509429931641 -0.0409455113112926
4.56627368927002 -0.0534787178039551
4.64884519577026 -0.068017914891243
4.7564959526062 -0.0864249616861343
4.8327465057373 -0.0993880182504654
4.93572425842285 -0.11679445207119
};
\addlegendentry{$\bar{\mu}(x)$}
\addplot [only marks, mark=*, mark size=\toyDataMarkSize, draw=color0, fill=color0, colormap/viridis, forget plot]
table{%
x                      y
-4.99203824996948 0.941974461078644
-4.97668552398682 0.968347728252411
-4.97037172317505 0.964180886745453
-4.96832275390625 0.994459629058838
-4.95970773696899 0.957203984260559
-4.95212602615356 0.939812183380127
-4.93515777587891 0.967353582382202
-4.92171144485474 0.941239714622498
-4.91622924804688 0.952240347862244
-4.91466093063354 0.947660148143768
-4.90948057174683 0.958488404750824
-4.90235614776611 0.932775378227234
-4.89984035491943 0.989532232284546
-4.89024686813354 1.0055935382843
-4.88980102539062 0.930983781814575
-4.88325786590576 0.973178148269653
-4.88288736343384 0.979157626628876
-4.87035274505615 1.08677589893341
-4.86827611923218 0.996716022491455
-4.86772966384888 1.02561140060425
-4.86152601242065 1.05298519134521
-4.84494113922119 0.994323909282684
-4.83622598648071 1.0102756023407
-4.82921552658081 1.04563319683075
-4.82661867141724 0.994887173175812
-4.80805397033691 0.965146064758301
-4.80681180953979 0.953277170658112
-4.79916620254517 1.00208485126495
-4.78734588623047 0.994225561618805
-4.73283624649048 1.05060541629791
-4.72643136978149 1.03247261047363
-4.72520017623901 0.997106432914734
-4.6845850944519 1.03183472156525
-4.68443012237549 0.968308806419373
-4.65621280670166 0.959871351718903
-4.65193176269531 0.984788954257965
-4.64613914489746 0.958558797836304
-4.63761949539185 1.00662076473236
-4.63159322738647 0.953731894493103
-4.62092971801758 1.00729119777679
-4.61636829376221 0.960135221481323
-4.60149621963501 1.03757286071777
-4.59953880310059 1.03797662258148
-4.57963466644287 0.935595333576202
-4.57928228378296 1.0613739490509
-4.56622314453125 0.971469283103943
-4.50460052490234 1.02020335197449
-4.45969915390015 0.988211035728455
-4.45450115203857 0.889712870121002
-4.44602108001709 0.983540713787079
-4.42941951751709 1.01398622989655
-4.40362119674683 1.00355803966522
-4.39965438842773 0.964777231216431
-4.39804315567017 0.900052607059479
-4.39762687683105 0.999258995056152
-4.38875150680542 0.954168796539307
-4.38175201416016 1.03445482254028
-4.37967967987061 0.99544358253479
-4.36535406112671 0.952756464481354
-4.36485862731934 0.970561146736145
-4.36429595947266 0.93020886182785
-4.3266773223877 0.952197551727295
-4.31952714920044 0.909249246120453
-4.31400680541992 0.891113579273224
-4.31080198287964 1.02266371250153
-4.30017805099487 0.886693835258484
-4.28712511062622 0.968133330345154
-4.28540229797363 0.975153565406799
-4.2828426361084 0.839240729808807
-4.28158092498779 0.918608069419861
-4.28094959259033 0.9457106590271
-4.27375316619873 0.981468141078949
-4.24452924728394 0.968698740005493
-4.23990869522095 0.901192843914032
-4.21365356445312 0.851222395896912
-4.21044588088989 0.761611104011536
-4.2058310508728 0.950874328613281
-4.19735622406006 0.866145372390747
-4.19362735748291 0.800558269023895
-4.18926286697388 0.873526275157928
-4.18905019760132 0.805295407772064
-4.17908525466919 0.755439877510071
-4.15817499160767 0.890442788600922
-4.14505910873413 0.848251402378082
-4.14175367355347 0.922220706939697
-4.13835620880127 0.848892331123352
-4.12355613708496 0.896204710006714
-4.10797595977783 0.870659947395325
-4.10068988800049 0.797800838947296
-4.10039949417114 0.776348888874054
-4.08795070648193 0.80867075920105
-4.0879340171814 0.726005911827087
-4.08746862411499 0.864534556865692
-4.08254241943359 0.788754463195801
-4.08102226257324 0.737600326538086
-4.08020544052124 0.83557265996933
-4.07158184051514 0.81680291891098
-4.06015396118164 0.817353487014771
-4.05861377716064 0.897425591945648
-4.05739498138428 0.832657873630524
-4.05573081970215 0.780986726284027
-4.05292940139771 0.730749309062958
-4.04280233383179 0.784033536911011
-4.03704881668091 0.899327635765076
-4.03669738769531 0.736391723155975
-4.03656435012817 0.809116959571838
-4.03113079071045 0.792367458343506
-4.02731561660767 0.802216827869415
-4.02710771560669 0.790835916996002
-4.02206611633301 0.835208296775818
-4.01430034637451 0.791659474372864
-4.00378751754761 0.722628474235535
-4.00110626220703 0.829862475395203
-3.99542593955994 0.859345436096191
-3.99266147613525 0.660947144031525
-3.98752880096436 0.682532846927643
-3.98486638069153 0.77534419298172
-3.97828125953674 0.689633727073669
-3.96345996856689 0.669334590435028
-3.95727729797363 0.710976421833038
-3.94341945648193 0.74278599023819
-3.90274548530579 0.648725807666779
-3.88594603538513 0.700401604175568
-3.87796401977539 0.627093493938446
-3.87729549407959 0.626892507076263
-3.87728333473206 0.720820426940918
-3.87281966209412 0.642657876014709
-3.85723161697388 0.603082597255707
-3.85554146766663 0.656756520271301
-3.85425472259521 0.660795629024506
-3.84805345535278 0.635668635368347
-3.83054995536804 0.55033004283905
-3.82997441291809 0.577401280403137
-3.80644059181213 0.591870963573456
-3.80576801300049 0.580825805664062
-3.79458117485046 0.64818274974823
-3.7861967086792 0.563165068626404
-3.76709866523743 0.574842512607574
-3.7599458694458 0.648403704166412
-3.74039793014526 0.572543084621429
-3.7354781627655 0.586779832839966
-3.73316788673401 0.541123390197754
-3.71270704269409 0.572083294391632
-3.70782732963562 0.438677072525024
-3.69299340248108 0.553893208503723
-3.686115026474 0.563085734844208
-3.67698407173157 0.622213900089264
-3.67602634429932 0.593854188919067
-3.67440462112427 0.49800381064415
-3.66659474372864 0.434193998575211
-3.64741706848145 0.480235069990158
-3.6423192024231 0.536960065364838
-3.63512563705444 0.429909229278564
-3.63509702682495 0.51509553194046
-3.62948346138 0.41072028875351
-3.62912964820862 0.539595007896423
-3.62840509414673 0.409674733877182
-3.61110639572144 0.416022270917892
-3.59608793258667 0.374437123537064
-3.58539915084839 0.409976720809937
-3.57137179374695 0.427633941173553
-3.51296639442444 0.437928229570389
-3.51223731040955 0.234532564878464
-3.51158428192139 0.30286967754364
-3.508052110672 0.328053683042526
-3.48124384880066 0.230086520314217
-3.45247006416321 0.465129405260086
-3.45149779319763 0.264233618974686
-3.43482351303101 0.210818037390709
-3.42826437950134 0.210269898176193
-3.40854787826538 0.208833143115044
-3.40695691108704 0.287502020597458
-3.40485858917236 0.329989075660706
-3.39411878585815 0.21864165365696
-3.38704919815063 0.305816859006882
-3.36017417907715 0.181937545537949
-3.35417318344116 0.268451243638992
-3.33343505859375 0.22344209253788
-3.32926297187805 0.131693199276924
-3.32643151283264 0.260146170854568
-3.32136392593384 0.226948738098145
-3.31451511383057 0.0912566408514977
-3.28664231300354 0.101374328136444
-3.28618097305298 0.182659685611725
-3.27928400039673 0.154489606618881
-3.25627589225769 0.0913413465023041
-3.25296688079834 -0.0399310775101185
-3.24871277809143 0.108448155224323
-3.24370980262756 0.151608511805534
-3.21981000900269 0.121332228183746
-3.20751762390137 0.167478233575821
-3.1990385055542 0.175864309072495
-3.18345069885254 0.158799335360527
-3.16020107269287 0.0257656313478947
-3.13783240318298 0.0146756721660495
-3.13300609588623 -0.00898520834743977
-3.11719846725464 -0.0411685965955257
-3.03962969779968 -0.0126838479191065
-3.02926230430603 -0.197620555758476
-2.95931625366211 -0.23956923186779
-2.95002293586731 -0.256945103406906
-2.94892382621765 -0.314634561538696
-2.94855833053589 -0.130950540304184
-2.94288516044617 -0.226748883724213
-2.94121646881104 -0.150509640574455
-2.93865180015564 -0.0109007284045219
-2.93601512908936 -0.134568363428116
-2.9215772151947 -0.268022537231445
-2.92080521583557 -0.296205103397369
-2.91751885414124 -0.17229837179184
-2.89953684806824 -0.202644824981689
-2.88705110549927 -0.203823417425156
-2.87459874153137 -0.241184562444687
-2.86194252967834 -0.0810654610395432
-2.85927271842957 -0.389571905136108
-2.85895538330078 -0.232466965913773
-2.84327697753906 -0.330817013978958
-2.83169150352478 -0.259300202131271
-2.81713366508484 -0.249509260058403
-2.81200838088989 -0.210509940981865
-2.81144642829895 -0.231650739908218
-2.80689454078674 -0.309018939733505
-2.77786731719971 -0.52063661813736
-2.77296996116638 -0.412100255489349
-2.75438690185547 -0.344846665859222
-2.7449049949646 -0.292744636535645
-2.73994517326355 -0.33215194940567
-2.72902250289917 -0.154475510120392
-2.71731901168823 -0.4493488073349
-2.69043970108032 -0.478644222021103
-2.690105676651 -0.255718588829041
-2.6744818687439 -0.401917159557343
-2.66798543930054 -0.459149956703186
-2.64881587028503 -0.450326532125473
-2.62828373908997 -0.458518445491791
-2.62498545646667 -0.713937520980835
-2.61639261245728 -0.670401632785797
-2.61452770233154 -0.532208681106567
-2.60367226600647 -0.430971384048462
-2.60050058364868 -0.348118185997009
-2.59513902664185 -0.435221821069717
-2.58902478218079 -0.507470190525055
-2.57602739334106 -0.600873172283173
-2.55114531517029 -0.527231216430664
-2.54713869094849 -0.55473530292511
-2.54031229019165 -0.57730770111084
-2.53458023071289 -0.583054721355438
-2.52982640266418 -0.465446025133133
-2.51930069923401 -0.655036628246307
-2.51507592201233 -0.486614048480988
-2.50179362297058 -0.473178952932358
-2.48066020011902 -0.868038058280945
-2.47996616363525 -0.684060156345367
-2.47852730751038 -0.470947682857513
-2.4769012928009 -0.656752228736877
-2.47147345542908 -0.430236726999283
-2.45065808296204 -0.505672514438629
-2.44965291023254 -0.533506274223328
-2.44739151000977 -0.564349889755249
-2.44613122940063 -0.659352719783783
-2.41471266746521 -0.776697874069214
-2.41450524330139 -0.64873856306076
-2.41441178321838 -0.728242754936218
-2.40298199653625 -0.622115314006805
-2.39719223976135 -0.513769209384918
-2.39679741859436 -0.608538866043091
-2.37611317634583 -0.459406822919846
-2.35194516181946 -0.774521291255951
-2.34435391426086 -0.733040928840637
-2.33772039413452 -1.03080689907074
-2.33428311347961 -0.605679273605347
-2.31923818588257 -0.729969203472137
-2.30596899986267 -0.74360466003418
-2.29698848724365 -0.690223336219788
-2.28940105438232 -0.760963976383209
-2.28935050964355 -0.931723892688751
-2.26060771942139 -0.75996458530426
-2.25693774223328 -0.701719522476196
-2.24310803413391 -1.10801422595978
-2.24079632759094 -0.596197426319122
-2.2065064907074 -0.886123239994049
-2.20422291755676 -0.831483721733093
-2.18740701675415 -0.66521018743515
-2.17903304100037 -0.781751215457916
-2.17420244216919 -0.620584487915039
-2.17270493507385 -0.867862224578857
-2.16567206382751 -0.938910603523254
-2.14324903488159 -0.735190749168396
-2.13620114326477 -0.778078317642212
-2.12689685821533 -0.99037629365921
-2.10753202438354 -0.920159637928009
-2.10320639610291 -0.912697553634644
-2.06736850738525 -1.03770673274994
-2.05691075325012 -0.755190849304199
-2.05404257774353 -0.732187449932098
-2.05021500587463 -0.921001017093658
-2.03949856758118 -0.97337532043457
-2.02775001525879 -1.13842642307281
-2.02105617523193 -0.833309412002563
-2.01303219795227 -0.697809100151062
-2.00029182434082 -0.852530360221863
-1.96025943756104 -0.862391412258148
-1.95535612106323 -0.774010062217712
-1.95345139503479 -1.04625880718231
-1.92639994621277 -0.736092388629913
-1.9211847782135 -0.900603950023651
-1.91217231750488 -1.16718471050262
-1.89520359039307 -0.862183570861816
-1.89296579360962 -1.15434288978577
-1.89025580883026 -1.05378472805023
-1.87936913967133 -1.03450548648834
-1.87548875808716 -0.851564764976501
-1.84388625621796 -0.994037449359894
-1.83076214790344 -0.855077266693115
-1.82634842395782 -0.907283782958984
-1.82497620582581 -0.8885258436203
-1.81612312793732 -0.941032588481903
-1.79625284671783 -0.993798792362213
-1.79394972324371 -0.739870965480804
-1.7835932970047 -1.21438467502594
-1.77043628692627 -1.13269245624542
-1.75122022628784 -0.865094721317291
-1.7450989484787 -1.17971765995026
-1.72003138065338 -1.03094220161438
-1.71767485141754 -1.02554106712341
-1.71382021903992 -0.922790348529816
-1.69713795185089 -1.04300427436829
-1.68646705150604 -0.947289705276489
-1.68540275096893 -1.00691783428192
-1.68297159671783 -0.650851607322693
-1.66879141330719 -0.997715413570404
-1.66201722621918 -1.00322771072388
-1.65693771839142 -1.01709842681885
-1.65678036212921 -0.707074582576752
-1.6215488910675 -0.934357464313507
-1.61978816986084 -0.951500296592712
-1.6141619682312 -1.0545346736908
-1.61371564865112 -1.26287877559662
-1.61272537708282 -0.839665234088898
-1.60848653316498 -1.01070964336395
-1.59481048583984 -1.22116756439209
-1.59437096118927 -1.03722870349884
-1.59373068809509 -0.848705589771271
-1.59192025661469 -1.02750706672668
-1.58640933036804 -0.897289633750916
-1.57864439487457 -0.789060652256012
-1.5768483877182 -1.12770760059357
-1.5756813287735 -1.13842439651489
-1.57360756397247 -1.1887549161911
-1.56317496299744 -0.864323198795319
-1.55767488479614 -1.19597935676575
-1.52290236949921 -1.03109955787659
-1.50309944152832 -1.16056108474731
-1.47595143318176 -0.838608622550964
-1.46974301338196 -1.10425937175751
-1.45983612537384 -1.07883512973785
-1.45680797100067 -1.13574504852295
-1.44910871982574 -0.944961428642273
-1.44489026069641 -1.02754056453705
-1.433265209198 -1.07714402675629
-1.42748951911926 -0.784867942333221
-1.40708911418915 -1.00856900215149
-1.40042901039124 -0.828658163547516
-1.37559938430786 -0.94107460975647
-1.36821854114532 -1.13383913040161
-1.36512243747711 -0.918154835700989
-1.36110305786133 -1.10589599609375
-1.36075949668884 -1.02980601787567
-1.34602355957031 -0.90881758928299
-1.33781909942627 -1.06065571308136
-1.32501173019409 -1.22883403301239
-1.32458007335663 -1.1155526638031
-1.31863415241241 -0.861644685268402
-1.31527268886566 -0.754866480827332
-1.30577027797699 -0.727055549621582
-1.28966462612152 -1.18332660198212
-1.28768730163574 -1.01106011867523
-1.27901816368103 -1.16792011260986
-1.27182102203369 -0.713921248912811
-1.26102185249329 -0.868780255317688
-1.25953125953674 -0.77376925945282
-1.25284218788147 -0.908635497093201
-1.22048556804657 -0.872287929058075
-1.20199942588806 -0.812533557415009
-1.19898653030396 -0.901356101036072
-1.19312715530396 -0.726982116699219
-1.18889725208282 -0.702360391616821
-1.18506371974945 -1.14692330360413
-1.17800295352936 -1.3935159444809
-1.16265940666199 -0.541443586349487
-1.15644764900208 -1.28840947151184
-1.14549100399017 -0.89426052570343
-1.1338050365448 -0.851152300834656
-1.13214993476868 -0.685642898082733
-1.13190376758575 -0.977194428443909
-1.13132345676422 -1.25152170658112
-1.1283221244812 -0.721435725688934
-1.11872911453247 -0.810249805450439
-1.11652386188507 -1.12450075149536
-1.10597217082977 -0.660744845867157
-1.08971273899078 -0.613590061664581
-1.07409799098969 -0.900533974170685
-1.06539630889893 -0.859841585159302
-1.06034731864929 -0.602101504802704
-1.05971729755402 -0.776227533817291
-1.04372072219849 -0.745580852031708
-1.02142882347107 -0.810994207859039
-1.02131748199463 -0.873952329158783
-1.02057182788849 -1.12195348739624
-1.01873731613159 -0.928392887115479
-1.01758718490601 -0.870480060577393
-1.01290369033813 -0.903414666652679
-1.00858938694 -0.83949738740921
-1.00531566143036 -1.06263649463654
-0.997141301631927 -0.575822234153748
-0.993524610996246 -0.997832357883453
-0.988299965858459 -0.903536379337311
-0.958117544651031 -0.635943412780762
-0.950490355491638 -0.899841606616974
-0.930906593799591 -1.21056425571442
-0.930241346359253 -0.953166246414185
-0.888844788074493 -1.00693452358246
-0.885873019695282 -1.1749883890152
-0.875762045383453 -0.489724487066269
-0.874711215496063 -0.729146599769592
-0.870762765407562 -0.833573400974274
-0.866241812705994 -1.20508301258087
-0.862637579441071 -0.927831947803497
-0.840389132499695 -1.09714353084564
-0.833259522914886 -0.744464516639709
-0.805856764316559 -0.533670246601105
-0.805504977703094 -0.764920651912689
-0.799158871173859 -0.531340599060059
-0.789815843105316 -0.840226650238037
-0.786045372486115 -0.443582653999329
-0.750226676464081 -0.838340878486633
-0.743447244167328 -0.590571224689484
-0.716811656951904 -1.16561853885651
-0.713463127613068 -0.352723598480225
-0.711801409721375 -0.531123161315918
-0.708979547023773 -0.725281000137329
-0.675365269184113 -0.89188814163208
-0.672027826309204 -0.862956464290619
-0.649015486240387 -0.502527296543121
-0.642395317554474 -0.766077876091003
-0.638618171215057 -0.93297415971756
-0.621125936508179 -0.743171751499176
-0.598456025123596 -0.353822231292725
-0.58272111415863 -0.477405667304993
-0.574038445949554 -0.915886998176575
-0.568734347820282 -0.66086208820343
-0.55960088968277 -0.653501451015472
-0.553738534450531 -0.563554465770721
-0.513661742210388 -0.581452369689941
-0.492788940668106 -0.238872990012169
-0.479171991348267 -0.448613673448563
-0.468339323997498 -0.371604114770889
-0.45894867181778 -0.443377494812012
-0.452217936515808 -0.514688551425934
-0.434079676866531 -0.535102128982544
-0.430295050144196 -0.524183869361877
-0.426868289709091 -0.289436370134354
-0.411813020706177 -0.820620000362396
-0.398304522037506 -0.0659087151288986
-0.384632289409637 -0.489672064781189
-0.383184283971786 -0.172644853591919
-0.383105605840683 -0.792114555835724
-0.380346804857254 -0.392922788858414
-0.372050583362579 -0.0950536206364632
-0.350418865680695 -0.0449729487299919
-0.335269540548325 -0.796029627323151
-0.327428460121155 -0.334658622741699
-0.313704073429108 -0.234688863158226
-0.310847461223602 -0.909546673297882
-0.295973420143127 -0.207681223750114
-0.29145473241806 -0.498597681522369
-0.284920752048492 -0.40294823050499
-0.282926559448242 -0.151993677020073
-0.254837781190872 -0.0523511730134487
-0.250787824392319 -0.698005378246307
-0.248705700039864 -0.631930828094482
-0.238436847925186 -0.281314998865128
-0.221496880054474 -0.152634903788567
-0.218757122755051 -0.145546391606331
-0.203029349446297 -0.0881293714046478
-0.197186857461929 -0.0377085469663143
-0.18235619366169 0.147009328007698
-0.178416892886162 -0.418188661336899
-0.176580369472504 -0.404556334018707
-0.17382875084877 -0.608998775482178
-0.165663033723831 -0.23509307205677
-0.155670791864395 -0.0806495398283005
-0.14547273516655 0.120276033878326
-0.144123956561089 -0.0643624812364578
-0.120605550706387 -0.056524682790041
-0.115160927176476 0.000457516754977405
-0.107594683766365 -0.0146953230723739
-0.102978080511093 -0.226120442152023
-0.0847672820091248 0.215875580906868
-0.0749533027410507 -0.0134185198694468
-0.0741166174411774 -0.364433705806732
-0.054954968392849 -0.199589967727661
-0.0292517840862274 -0.17451485991478
-0.016688646748662 -0.288034319877625
-0.0106995310634375 -0.506358325481415
-0.00127396208699793 -0.069793663918972
0.0184090826660395 -0.125169649720192
0.0213835649192333 -0.0530608780682087
0.0218720156699419 0.316522181034088
0.0254079345613718 0.526779592037201
0.0292769428342581 0.172163337469101
0.0414990149438381 0.324306160211563
0.0518904998898506 0.325725615024567
0.058049913495779 0.0674612373113632
0.0646500065922737 -0.306525230407715
0.0664703920483589 0.327432066202164
0.0735108256340027 -0.00899633299559355
0.0741838440299034 -0.0971202030777931
0.0863831713795662 -0.323067456483841
0.100101940333843 0.00565158016979694
0.106817491352558 0.175775483250618
0.111136816442013 -0.055119913071394
0.113904185593128 0.366550415754318
0.128900617361069 0.304366081953049
0.133841991424561 -0.191147923469543
0.139676243066788 0.811697721481323
0.156790941953659 -0.460556507110596
0.160086631774902 0.0765913128852844
0.161673203110695 0.377847105264664
0.162498518824577 0.148026257753372
0.165115788578987 0.188569605350494
0.178366258740425 0.701742053031921
0.182598695158958 -0.0992321744561195
0.193437576293945 0.358827441930771
0.199002742767334 0.353298515081406
0.220948532223701 0.43753370642662
0.223120376467705 0.295786738395691
0.22727258503437 0.312297642230988
0.228957951068878 0.447700709104538
0.235321789979935 0.0583509393036366
0.238140568137169 0.088372565805912
0.240752965211868 0.326417446136475
0.250495135784149 -0.00943964067846537
0.270274698734283 0.0529910549521446
0.309645682573318 0.490503013134003
0.310099810361862 -0.0357151068747044
0.335920721292496 0.397874087095261
0.346086025238037 0.0770967677235603
0.357753962278366 0.638193368911743
0.378506690263748 0.337020695209503
0.387210994958878 0.441724568605423
0.387803077697754 0.290044665336609
0.388096809387207 0.678121864795685
0.396175891160965 0.187080323696136
0.409409612417221 -0.00746202515438199
0.411009401082993 0.739311754703522
0.418211579322815 0.669999063014984
0.433484554290771 -0.372860550880432
0.443179100751877 0.301138192415237
0.450210601091385 0.516367137432098
0.466983020305634 0.440507441759109
0.476467311382294 1.07057189941406
0.479164987802505 0.722184002399445
0.485655426979065 0.286463171243668
0.486586362123489 0.2997065782547
0.497908115386963 0.409531861543655
0.499364405870438 0.598142623901367
0.500183463096619 0.924421012401581
0.504565477371216 0.392073392868042
0.507552564144135 0.620979964733124
0.511074542999268 0.67262476682663
0.519125401973724 0.707797765731812
0.535977840423584 0.316459447145462
0.54005628824234 0.307112842798233
0.541394770145416 0.503780961036682
0.548993647098541 0.420244604349136
0.565193295478821 0.0632133930921555
0.592850685119629 0.956380009651184
0.623541712760925 0.916010916233063
0.632596015930176 1.24502921104431
0.638883411884308 0.599987268447876
0.640544831752777 0.466750234365463
0.640843987464905 0.684900045394897
0.649851977825165 0.419228583574295
0.651700913906097 0.562055587768555
0.653599202632904 0.543462932109833
0.660738825798035 1.06288540363312
0.665526270866394 0.88954484462738
0.688394069671631 1.30998301506042
0.696889460086823 1.00407207012177
0.719288647174835 0.835250496864319
0.763504385948181 0.324816107749939
0.773039281368256 0.254057288169861
0.788624346256256 0.806944310665131
0.791104793548584 0.765519797801971
0.816389679908752 0.520094573497772
0.834974765777588 0.2933689057827
0.841155529022217 1.17798268795013
0.844728767871857 0.761901140213013
0.862502753734589 0.614635467529297
0.883576929569244 1.32593166828156
0.89011538028717 0.930041372776031
0.9131880402565 0.637470006942749
0.923951327800751 0.437040895223618
0.93971848487854 0.835689306259155
0.984267294406891 0.951651990413666
1.0218780040741 1.10053372383118
1.02332878112793 0.338630020618439
1.02383375167847 0.462990313768387
1.02855849266052 1.02115297317505
1.03284549713135 0.839313566684723
1.03980052471161 0.573108553886414
1.05125784873962 0.943460583686829
1.05846440792084 0.753373980522156
1.06248331069946 0.80058890581131
1.08336091041565 0.796358168125153
1.10040545463562 0.205524370074272
1.10870575904846 0.804831683635712
1.13598728179932 0.659342527389526
1.13747990131378 0.951254487037659
1.14732575416565 1.15630292892456
1.18479919433594 1.54100739955902
1.21638906002045 0.806669175624847
1.2340304851532 0.491002112627029
1.23511171340942 0.897368788719177
1.23922479152679 0.624191761016846
1.24130070209503 1.21423864364624
1.24584364891052 0.656170666217804
1.24706470966339 1.10790252685547
1.24945056438446 0.93926590681076
1.26877880096436 0.770218193531036
1.2771772146225 0.560472965240479
1.29715394973755 0.685746788978577
1.29990804195404 1.06248211860657
1.30950582027435 1.31061995029449
1.33543705940247 1.89516019821167
1.35311591625214 0.645361363887787
1.36809837818146 0.666586816310883
1.36871647834778 0.915992856025696
1.39842367172241 1.54046154022217
1.40215718746185 1.23158204555511
1.40393137931824 0.874693393707275
1.40666306018829 1.1143364906311
1.4128669500351 0.541435897350311
1.41321694850922 0.982801079750061
1.41489291191101 0.86167961359024
1.4148952960968 0.963329076766968
1.42271256446838 0.700280070304871
1.43778192996979 0.699820816516876
1.45645391941071 1.18117892742157
1.50006878376007 0.814800024032593
1.50903725624084 0.401632457971573
1.5154812335968 1.20858097076416
1.52592194080353 1.70370304584503
1.52658522129059 1.18055820465088
1.53725492954254 1.11215531826019
1.53898954391479 0.941555142402649
1.56938123703003 1.31872427463531
1.57695829868317 1.43973004817963
1.58057391643524 0.597714126110077
1.59911847114563 0.360302418470383
1.60895311832428 1.57661533355713
1.61656510829926 1.1581324338913
1.63593852519989 0.680131554603577
1.64079403877258 0.622414290904999
1.65640509128571 1.30931627750397
1.65680623054504 1.14710259437561
1.67723190784454 1.48548543453217
1.67961513996124 0.981992959976196
1.68227958679199 1.36559164524078
1.68763220310211 1.08658635616302
1.74536919593811 1.056685090065
1.74659550189972 0.54956841468811
1.74969828128815 0.805495977401733
1.75415635108948 1.32009482383728
1.75808238983154 0.912196815013885
1.76141929626465 0.642698407173157
1.78241229057312 0.709700882434845
1.79973423480988 0.93647575378418
1.8028461933136 1.57187724113464
1.80804586410522 0.869582176208496
1.82684814929962 0.971115529537201
1.82879841327667 1.19718408584595
1.83631491661072 1.19829654693604
1.83828735351562 0.680074870586395
1.83966660499573 0.243610173463821
1.86813390254974 0.749531924724579
1.86834263801575 0.779332220554352
1.88159382343292 1.16352295875549
1.88777005672455 0.915289998054504
1.89103257656097 0.412365645170212
1.91445350646973 1.42666828632355
1.93105721473694 0.850331544876099
1.94428586959839 0.652093648910522
1.94500482082367 1.26756405830383
1.9563375711441 1.71218359470367
1.96120357513428 0.433790415525436
1.96127879619598 1.1219664812088
1.97100245952606 0.390484392642975
2.00736403465271 1.80519592761993
2.06212997436523 0.928733348846436
2.08340167999268 0.773743212223053
2.11649084091187 0.375787019729614
2.11652755737305 0.878154397010803
2.11835932731628 1.15545952320099
2.12704372406006 1.09760582447052
2.15464901924133 1.40035712718964
2.16239929199219 1.29228520393372
2.17683506011963 1.23849189281464
2.19482588768005 0.991394639015198
2.21230792999268 1.43775546550751
2.22121381759644 1.00240671634674
2.22937631607056 1.13570129871368
2.23169136047363 0.590576171875
2.23219084739685 0.930327177047729
2.23945808410645 0.285379409790039
2.24170827865601 0.526186466217041
2.25149631500244 1.07569658756256
2.28226804733276 1.1633175611496
2.28323316574097 0.419353425502777
2.29011106491089 0.606752991676331
2.30299925804138 0.366978883743286
2.30966067314148 -0.0253033023327589
2.31560397148132 0.48392054438591
2.31594061851501 0.858465552330017
2.31925988197327 1.39145851135254
2.32480931282043 0.75800096988678
2.35404562950134 0.906441628932953
2.35853910446167 0.532798290252686
2.35993385314941 0.620352327823639
2.36003661155701 0.0795269757509232
2.3602569103241 0.426461040973663
2.37172722816467 0.702311277389526
2.38267731666565 0.6275395154953
2.39185667037964 0.68031120300293
2.40574598312378 1.26473999023438
2.40600419044495 0.917555034160614
2.42893815040588 0.994107246398926
2.46009206771851 1.09760689735413
2.4882230758667 1.42346298694611
2.48866748809814 0.674498677253723
2.49859857559204 0.919259011745453
2.50049376487732 1.29401123523712
2.50898194313049 0.654597997665405
2.51345300674438 0.846315562725067
2.51594161987305 0.780831277370453
2.52555274963379 0.515876770019531
2.55996942520142 0.539477407932281
2.57771611213684 0.575974822044373
2.58863139152527 0.869137942790985
2.60237884521484 0.1853246986866
2.60768222808838 0.718941569328308
2.61785387992859 0.934805154800415
2.63067007064819 0.160817340016365
2.65302562713623 0.505760610103607
2.65458369255066 0.0831215530633926
2.66197609901428 0.684187471866608
2.6679744720459 0.634125471115112
2.68163180351257 0.26170226931572
2.68706011772156 0.670958042144775
2.69583868980408 0.165128514170647
2.6990852355957 0.280086696147919
2.71955060958862 0.544231474399567
2.72915530204773 0.695950567722321
2.7358078956604 0.583657801151276
2.75653958320618 0.417043447494507
2.75781464576721 0.269206941127777
2.77516388893127 0.284790366888046
2.77543926239014 -0.650640547275543
2.77576875686646 0.283308327198029
2.81016778945923 0.606783866882324
2.81346011161804 0.452721685171127
2.8187689781189 0.621127665042877
2.81958317756653 0.761088013648987
2.8196713924408 0.0488917902112007
2.82707285881042 0.480239242315292
2.83129286766052 -0.243988186120987
2.84543776512146 0.323653280735016
2.86964797973633 0.381056398153305
2.87456750869751 0.665906608104706
2.88105940818787 0.586466729640961
2.89116883277893 0.331971615552902
2.89193797111511 0.0975896418094635
2.89463353157043 0.321116298437119
2.90728616714478 1.10363531112671
2.92328500747681 -0.01545893214643
2.92412972450256 0.398446977138519
2.92472958564758 0.745817959308624
2.92644190788269 -0.315618336200714
2.92814302444458 0.667422115802765
2.92864680290222 -0.595843851566315
2.95533967018127 0.522729635238647
2.96792483329773 -0.193954408168793
2.96796274185181 -0.514979243278503
2.97271013259888 0.193784430623055
2.98946952819824 0.431434601545334
3.02002453804016 0.248241245746613
3.03452038764954 -0.279672235250473
3.03518462181091 0.383337467908859
3.04943561553955 -0.504096865653992
3.05242609977722 0.142103865742683
3.05681133270264 -0.538540244102478
3.08218502998352 -0.442060500383377
3.09021544456482 0.0759649053215981
3.09377861022949 0.60162878036499
3.10525321960449 -0.115105271339417
3.11651682853699 0.00590913509950042
3.12237954139709 0.759351789951324
3.13345503807068 -0.185269817709923
3.15069222450256 -0.154611393809319
3.15354657173157 0.311100900173187
3.15734124183655 0.0999956279993057
3.15816187858582 -0.808493793010712
3.16254711151123 -0.00647730473428965
3.17297339439392 -0.11455163359642
3.17920017242432 -0.0245395116508007
3.19058561325073 -0.428332775831223
3.19402718544006 -0.985715925693512
3.195552110672 -0.165087074041367
3.20474648475647 0.100087285041809
3.20753979682922 0.0139971543103456
3.23317885398865 -0.094779796898365
3.24432563781738 -0.463208109140396
3.25516438484192 -0.52823805809021
3.26951122283936 -0.363004952669144
3.29106593132019 -0.539298415184021
3.29614448547363 -0.107978969812393
3.29758381843567 -0.0749669000506401
3.2977294921875 0.0544872879981995
3.30788779258728 -0.667947828769684
3.31069207191467 0.300455182790756
3.31477689743042 0.795589804649353
3.31681728363037 -0.157158240675926
3.31741762161255 -0.458926528692245
3.34157776832581 -0.967796802520752
3.34341049194336 0.0485683493316174
3.34567070007324 -0.117545999586582
3.37328600883484 -0.939516603946686
3.38178420066833 -0.0387803688645363
3.41119790077209 0.133124515414238
3.41430449485779 0.0554250292479992
3.42112469673157 0.163860023021698
3.43213677406311 -0.241889491677284
3.44411969184875 -0.0353383757174015
3.45923280715942 -0.627539753913879
3.46082186698914 0.0266885627061129
3.47252202033997 -0.45602348446846
3.48994708061218 -0.801379859447479
3.52531123161316 -0.0925368368625641
3.52779078483582 -0.883249938488007
3.53960514068604 -0.175824955105782
3.54338192939758 -0.2926404774189
3.55587387084961 -0.435709863901138
3.57599306106567 -1.16405642032623
3.59002327919006 -0.754960954189301
3.60566759109497 0.210700467228889
3.62245655059814 -0.458790123462677
3.6257848739624 -0.443554729223251
3.62645411491394 -0.0987029299139977
3.64219164848328 -0.503964602947235
3.67009878158569 -0.349387049674988
3.69341564178467 -1.06756567955017
3.69967365264893 -0.506071209907532
3.73296165466309 -0.399235963821411
3.73765778541565 -0.712716341018677
3.74134564399719 -0.755059480667114
3.74229693412781 -0.410576105117798
3.74278330802917 -0.955652832984924
3.75414681434631 -0.0918931066989899
3.76513314247131 -0.996243059635162
3.77593040466309 -0.0644615739583969
3.78351664543152 -0.733236849308014
3.78395700454712 -0.506192266941071
3.78998875617981 0.100131653249264
3.79307460784912 -0.293703824281693
3.8061785697937 -0.376992017030716
3.80728960037231 0.195160657167435
3.81066489219666 -0.805128812789917
3.8131275177002 -0.420454442501068
3.83390402793884 -0.710687041282654
3.85771560668945 -0.69728672504425
3.85785293579102 -0.612311065196991
3.86604356765747 -0.474881887435913
3.86746525764465 -0.372447848320007
3.87176370620728 -1.07460594177246
3.90461921691895 -1.25378632545471
3.92067956924438 -1.04701554775238
3.93670797348022 -0.379997342824936
3.95389246940613 -0.957291901111603
3.95614790916443 -0.87960422039032
3.96155047416687 -0.969019293785095
3.98233389854431 -1.06896471977234
4.0118613243103 -0.645987272262573
4.02321100234985 -0.814038157463074
4.061851978302 -0.737551808357239
4.09672880172729 -0.730032920837402
4.09980630874634 -0.448854386806488
4.10406112670898 -1.02229702472687
4.12408638000488 -1.11921453475952
4.12691020965576 -1.46097052097321
4.13140439987183 -1.05945086479187
4.13425970077515 -0.295511215925217
4.13958740234375 -1.30026173591614
4.17988061904907 -1.21599650382996
4.18503522872925 -0.62016886472702
4.20131254196167 -0.577663958072662
4.21725368499756 -1.51470637321472
4.22251319885254 -0.899082899093628
4.22461891174316 -1.22504544258118
4.24639415740967 -1.07730841636658
4.25108003616333 -1.18754613399506
4.25998783111572 -0.636305212974548
4.26450443267822 -0.884371697902679
4.26479530334473 -0.401814579963684
4.27330684661865 -0.33468958735466
4.28603839874268 -1.10612905025482
4.286780834198 -0.976785600185394
4.28682851791382 -1.48857855796814
4.30416202545166 -1.27792978286743
4.32315731048584 -1.03020286560059
4.32487535476685 -0.272574990987778
4.32568454742432 -1.15355253219604
4.33710193634033 -0.814684987068176
4.33778238296509 -1.10338878631592
4.34527587890625 -0.594306528568268
4.35261106491089 -1.087935090065
4.37898540496826 -1.1816326379776
4.3827691078186 -1.19133830070496
4.39180040359497 -0.882039487361908
4.39538383483887 -1.40922164916992
4.40314531326294 -0.959648787975311
4.42387294769287 -0.968067705631256
4.4379825592041 -1.56942856311798
4.44116020202637 -0.948673248291016
4.44529724121094 -0.892751395702362
4.4533166885376 -1.23550581932068
4.47555828094482 -1.12717819213867
4.4815559387207 -0.733493864536285
4.48560857772827 -0.485785096883774
4.48733043670654 -1.33951056003571
4.49509429931641 -1.15425658226013
4.51038599014282 -0.501531064510345
4.51517009735107 -0.704627811908722
4.5240364074707 -0.899886608123779
4.52478075027466 -0.978385388851166
4.53814172744751 -1.24308967590332
4.54292011260986 -1.71082246303558
4.56240320205688 -0.754384696483612
4.56284618377686 -1.35945355892181
4.56428956985474 -1.02190113067627
4.56627368927002 -1.32503986358643
4.56673192977905 -0.336000770330429
4.59574604034424 -0.75019371509552
4.59585762023926 -0.372908413410187
4.61333274841309 -0.724448800086975
4.61691617965698 -0.413350194692612
4.63757514953613 -1.43456280231476
4.64030742645264 -0.97652405500412
4.64394855499268 -0.515286862850189
4.64762496948242 -1.59440588951111
4.64884519577026 -1.09270250797272
4.65118789672852 -1.44015216827393
4.66191625595093 -0.74397337436676
4.67526435852051 -1.4776223897934
4.68538761138916 -1.04172742366791
4.69641017913818 -1.25748372077942
4.71893262863159 -2.11085987091064
4.73529672622681 -1.26864278316498
4.74565458297729 -1.13795113563538
4.75160360336304 -1.12464427947998
4.7564959526062 -1.17495346069336
4.76232051849365 -0.317172259092331
4.76250553131104 -1.29071414470673
4.76758432388306 -1.42938220500946
4.78807592391968 -1.3004242181778
4.78976440429688 -0.448665857315063
4.79504919052124 -0.430503308773041
4.80276823043823 -1.01101517677307
4.8173303604126 -1.33496260643005
4.81880331039429 -0.857513844966888
4.8327465057373 -1.16931188106537
4.83957481384277 -0.407408446073532
4.8426308631897 -1.39983105659485
4.86123609542847 -0.597654283046722
4.87581062316895 -0.806083679199219
4.88420152664185 -0.986832857131958
4.89234161376953 -1.06069421768188
4.9024338722229 -1.05383825302124
4.92182397842407 -1.37988781929016
4.93072319030762 -0.965825736522675
4.93572425842285 -1.67287993431091
4.93854475021362 -1.10908854007721
4.94191980361938 -0.347096234560013
4.96022176742554 -0.877085030078888
4.96024751663208 -0.728483736515045
4.96343326568604 -1.02603185176849
4.97202110290527 -0.1625936627388
4.97262334823608 -0.933897316455841
4.97751569747925 -1.24191737174988
4.99188089370728 -0.948679745197296
};
\path [fill=blue, fill opacity=0.5]
(axis cs:-4.99203824996948,0.328681766986847)
--(axis cs:-4.99203824996948,1.75506377220154)
--(axis cs:-4.90948057174683,1.67766320705414)
--(axis cs:-4.86152601242065,1.63270735740662)
--(axis cs:-4.72643136978149,1.50607347488403)
--(axis cs:-4.61636829376221,1.40292048454285)
--(axis cs:-4.42941951751709,1.22775459289551)
--(axis cs:-4.36429595947266,1.16675245761871)
--(axis cs:-4.28094959259033,1.0886971950531)
--(axis cs:-4.18905019760132,1.00265693664551)
--(axis cs:-4.08795070648193,0.908041596412659)
--(axis cs:-4.05573081970215,0.877898573875427)
--(axis cs:-4.01430034637451,0.839146792888641)
--(axis cs:-3.94341945648193,0.77285623550415)
--(axis cs:-3.84805345535278,0.683703660964966)
--(axis cs:-3.7354781627655,0.578584849834442)
--(axis cs:-3.64741706848145,0.496489286422729)
--(axis cs:-3.57137179374695,0.425732791423798)
--(axis cs:-3.40854787826538,0.273945897817612)
--(axis cs:-3.32136392593384,0.19324791431427)
--(axis cs:-3.20751762390137,0.0895220637321472)
--(axis cs:-2.95002293586731,-0.155386567115784)
--(axis cs:-2.89953684806824,-0.203137636184692)
--(axis cs:-2.81144642829895,-0.285595446825027)
--(axis cs:-2.690105676651,-0.397273004055023)
--(axis cs:-2.59513902664185,-0.483287394046783)
--(axis cs:-2.50179362297058,-0.5669264793396)
--(axis cs:-2.41471266746521,-0.64435887336731)
--(axis cs:-2.33428311347961,-0.711789131164551)
--(axis cs:-2.2065064907074,-0.809363961219788)
--(axis cs:-2.10753202438354,-0.872835457324982)
--(axis cs:-2.00029182434082,-0.926354169845581)
--(axis cs:-1.87936913967133,-0.956843078136444)
--(axis cs:-1.77043628692627,-0.975451946258545)
--(axis cs:-1.66879141330719,-0.996862888336182)
--(axis cs:-1.59481048583984,-1.00649380683899)
--(axis cs:-1.55767488479614,-1.00950455665588)
--(axis cs:-1.42748951911926,-1.01192033290863)
--(axis cs:-1.32501173019409,-0.99130517244339)
--(axis cs:-1.25953125953674,-0.968080103397369)
--(axis cs:-1.15644764900208,-0.912958860397339)
--(axis cs:-1.08971273899078,-0.875318586826324)
--(axis cs:-1.01758718490601,-0.833191215991974)
--(axis cs:-0.930241346359253,-0.7786585688591)
--(axis cs:-0.805856764316559,-0.700134694576263)
--(axis cs:-0.708979547023773,-0.637362003326416)
--(axis cs:-0.568734347820282,-0.513208985328674)
--(axis cs:-0.430295050144196,-0.373407661914825)
--(axis cs:-0.335269540548325,-0.277904868125916)
--(axis cs:-0.248705700039864,-0.1947201192379)
--(axis cs:-0.165663033723831,-0.115739867091179)
--(axis cs:-0.0741166174411774,-0.0296586640179157)
--(axis cs:0.0292769428342581,0.0679088979959488)
--(axis cs:0.106817491352558,0.141772449016571)
--(axis cs:0.165115788578987,0.198326975107193)
--(axis cs:0.238140568137169,0.263539642095566)
--(axis cs:0.387210994958878,0.389502197504044)
--(axis cs:0.466983020305634,0.451424807310104)
--(axis cs:0.511074542999268,0.48223415017128)
--(axis cs:0.638883411884308,0.57337611913681)
--(axis cs:0.719288647174835,0.631801247596741)
--(axis cs:0.883576929569244,0.759783625602722)
--(axis cs:1.03284549713135,0.878349304199219)
--(axis cs:1.14732575416565,0.972405195236206)
--(axis cs:1.26877880096436,1.07112860679626)
--(axis cs:1.40215718746185,1.06417512893677)
--(axis cs:1.50006878376007,1.0393054485321)
--(axis cs:1.59911847114563,1.01184499263763)
--(axis cs:1.68763220310211,0.995323836803436)
--(axis cs:1.80804586410522,0.978550851345062)
--(axis cs:1.89103257656097,0.967462480068207)
--(axis cs:2.06212997436523,0.892699301242828)
--(axis cs:2.21230792999268,0.788238167762756)
--(axis cs:2.29011106491089,0.739781856536865)
--(axis cs:2.36003661155701,0.702640116214752)
--(axis cs:2.48866748809814,0.646442830562592)
--(axis cs:2.60237884521484,0.600919842720032)
--(axis cs:2.69583868980408,0.56574821472168)
--(axis cs:2.81016778945923,0.524096488952637)
--(axis cs:2.88105940818787,0.498677790164948)
--(axis cs:2.92864680290222,0.48172602057457)
--(axis cs:3.05242609977722,0.449028730392456)
--(axis cs:3.15354657173157,0.437741845846176)
--(axis cs:3.20753979682922,0.434916496276855)
--(axis cs:3.31069207191467,0.430715441703796)
--(axis cs:3.41430449485779,0.428700864315033)
--(axis cs:3.53960514068604,0.4285888671875)
--(axis cs:3.67009878158569,0.431365072727203)
--(axis cs:3.77593040466309,0.435283660888672)
--(axis cs:3.85771560668945,0.438785582780838)
--(axis cs:3.96155047416687,0.443710535764694)
--(axis cs:4.13140439987183,0.454363703727722)
--(axis cs:4.25108003616333,0.465633124113083)
--(axis cs:4.32487535476685,0.472712576389313)
--(axis cs:4.40314531326294,0.48031410574913)
--(axis cs:4.49509429931641,0.489350825548172)
--(axis cs:4.56627368927002,0.496415972709656)
--(axis cs:4.64884519577026,0.504679024219513)
--(axis cs:4.7564959526062,0.515740573406219)
--(axis cs:4.8327465057373,0.523671329021454)
--(axis cs:4.93572425842285,0.534502804279327)
--(axis cs:4.93572425842285,-0.76809173822403)
--(axis cs:4.93572425842285,-0.76809173822403)
--(axis cs:4.8327465057373,-0.722447335720062)
--(axis cs:4.7564959526062,-0.688590466976166)
--(axis cs:4.64884519577026,-0.640714824199677)
--(axis cs:4.56627368927002,-0.603373408317566)
--(axis cs:4.49509429931641,-0.571241855621338)
--(axis cs:4.40314531326294,-0.529824197292328)
--(axis cs:4.32487535476685,-0.494659185409546)
--(axis cs:4.25108003616333,-0.461591988801956)
--(axis cs:4.13140439987183,-0.408177614212036)
--(axis cs:3.96155047416687,-0.32765194773674)
--(axis cs:3.85771560668945,-0.277845352888107)
--(axis cs:3.77593040466309,-0.238992631435394)
--(axis cs:3.67009878158569,-0.189329385757446)
--(axis cs:3.53960514068604,-0.128519162535667)
--(axis cs:3.41430449485779,-0.0707845091819763)
--(axis cs:3.31069207191467,-0.0249650925397873)
--(axis cs:3.20753979682922,0.0239418298006058)
--(axis cs:3.15354657173157,0.0521432459354401)
--(axis cs:3.05242609977722,0.106927141547203)
--(axis cs:2.92864680290222,0.197251170873642)
--(axis cs:2.88105940818787,0.23582349717617)
--(axis cs:2.81016778945923,0.293119788169861)
--(axis cs:2.69583868980408,0.384865373373032)
--(axis cs:2.60237884521484,0.458740830421448)
--(axis cs:2.48866748809814,0.545153915882111)
--(axis cs:2.36003661155701,0.633274257183075)
--(axis cs:2.29011106491089,0.674585819244385)
--(axis cs:2.21230792999268,0.713247299194336)
--(axis cs:2.06212997436523,0.77448707818985)
--(axis cs:1.89103257656097,0.840756714344025)
--(axis cs:1.80804586410522,0.876392066478729)
--(axis cs:1.68763220310211,0.922597944736481)
--(axis cs:1.59911847114563,0.949783384799957)
--(axis cs:1.50006878376007,0.969695389270782)
--(axis cs:1.40215718746185,0.981528282165527)
--(axis cs:1.26877880096436,0.982316732406616)
--(axis cs:1.14732575416565,0.924822092056274)
--(axis cs:1.03284549713135,0.844706773757935)
--(axis cs:0.883576929569244,0.731621265411377)
--(axis cs:0.719288647174835,0.591802477836609)
--(axis cs:0.638883411884308,0.523600399494171)
--(axis cs:0.511074542999268,0.425511866807938)
--(axis cs:0.466983020305634,0.391040414571762)
--(axis cs:0.387210994958878,0.328707426786423)
--(axis cs:0.238140568137169,0.215863540768623)
--(axis cs:0.165115788578987,0.159601539373398)
--(axis cs:0.106817491352558,0.107378467917442)
--(axis cs:0.0292769428342581,0.0334293246269226)
--(axis cs:-0.0741166174411774,-0.0628094375133514)
--(axis cs:-0.165663033723831,-0.15248741209507)
--(axis cs:-0.248705700039864,-0.234748989343643)
--(axis cs:-0.335269540548325,-0.321211159229279)
--(axis cs:-0.430295050144196,-0.414515972137451)
--(axis cs:-0.568734347820282,-0.554663419723511)
--(axis cs:-0.708979547023773,-0.679663300514221)
--(axis cs:-0.805856764316559,-0.741945087909698)
--(axis cs:-0.930241346359253,-0.823160827159882)
--(axis cs:-1.01758718490601,-0.875681579113007)
--(axis cs:-1.08971273899078,-0.921360671520233)
--(axis cs:-1.15644764900208,-0.957613587379456)
--(axis cs:-1.25953125953674,-1.00376629829407)
--(axis cs:-1.32501173019409,-1.03143084049225)
--(axis cs:-1.42748951911926,-1.06727230548859)
--(axis cs:-1.55767488479614,-1.06470417976379)
--(axis cs:-1.59481048583984,-1.05660653114319)
--(axis cs:-1.66879141330719,-1.04410743713379)
--(axis cs:-1.77043628692627,-1.03511333465576)
--(axis cs:-1.87936913967133,-1.00118887424469)
--(axis cs:-2.00029182434082,-0.958776354789734)
--(axis cs:-2.10753202438354,-0.909647405147552)
--(axis cs:-2.2065064907074,-0.842847466468811)
--(axis cs:-2.33428311347961,-0.762392640113831)
--(axis cs:-2.41471266746521,-0.706035614013672)
--(axis cs:-2.50179362297058,-0.622394442558289)
--(axis cs:-2.59513902664185,-0.532775104045868)
--(axis cs:-2.690105676651,-0.442521631717682)
--(axis cs:-2.81144642829895,-0.328978627920151)
--(axis cs:-2.89953684806824,-0.247931629419327)
--(axis cs:-2.95002293586731,-0.201975405216217)
--(axis cs:-3.20751762390137,-0.0870653241872787)
--(axis cs:-3.32136392593384,-0.0555828809738159)
--(axis cs:-3.40854787826538,-0.0328215882182121)
--(axis cs:-3.57137179374695,0.00784890353679657)
--(axis cs:-3.64741706848145,0.0255254060029984)
--(axis cs:-3.7354781627655,0.0458359122276306)
--(axis cs:-3.84805345535278,0.071630597114563)
--(axis cs:-3.94341945648193,0.093379020690918)
--(axis cs:-4.01430034637451,0.109449207782745)
--(axis cs:-4.05573081970215,0.118798106908798)
--(axis cs:-4.08795070648193,0.126062005758286)
--(axis cs:-4.18905019760132,0.148822724819183)
--(axis cs:-4.28094959259033,0.16947728395462)
--(axis cs:-4.36429595947266,0.18818673491478)
--(axis cs:-4.42941951751709,0.202792882919312)
--(axis cs:-4.61636829376221,0.244673609733582)
--(axis cs:-4.72643136978149,0.269303262233734)
--(axis cs:-4.86152601242065,0.299513638019562)
--(axis cs:-4.90948057174683,0.310232758522034)
--(axis cs:-4.99203824996948,0.328681766986847)
--cycle;
\addlegendimage{area legend, fill=blue, fill opacity=0.5}
\addlegendentry{$U_{epi}^{1/2}$}

\path [draw=red, semithick]
(axis cs:-4.99203824996948,1.00124955177307)
--(axis cs:-4.99203824996948,1.08249592781067);

\path [draw=red, semithick]
(axis cs:-4.42941951751709,0.664756059646606)
--(axis cs:-4.42941951751709,0.765791416168213);

\path [draw=red, semithick]
(axis cs:-4.05573081970215,0.439696192741394)
--(axis cs:-4.05573081970215,0.557000458240509);

\path [draw=red, semithick]
(axis cs:-3.64741706848145,0.191653221845627)
--(axis cs:-3.64741706848145,0.33036145567894);

\path [draw=red, semithick]
(axis cs:-2.95002293586731,-0.27219694852829)
--(axis cs:-2.95002293586731,-0.0851650238037109);

\path [draw=red, semithick]
(axis cs:-2.50179362297058,-0.709546506404877)
--(axis cs:-2.50179362297058,-0.479774445295334);

\path [draw=red, semithick]
(axis cs:-2.00029182434082,-1.08697760105133)
--(axis cs:-2.00029182434082,-0.798152923583984);

\path [draw=red, semithick]
(axis cs:-1.55767488479614,-1.21022236347198)
--(axis cs:-1.55767488479614,-0.863986372947693);

\path [draw=red, semithick]
(axis cs:-1.08971273899078,-1.10457348823547)
--(axis cs:-1.08971273899078,-0.692105770111084);

\path [draw=red, semithick]
(axis cs:-0.568734347820282,-0.776583075523376)
--(axis cs:-0.568734347820282,-0.291289329528809);

\path [draw=red, semithick]
(axis cs:-0.0741166174411774,-0.318256020545959)
--(axis cs:-0.0741166174411774,0.225787922739983);

\path [draw=red, semithick]
(axis cs:0.387210994958878,0.0619231462478638)
--(axis cs:0.387210994958878,0.656286478042603);

\path [draw=red, semithick]
(axis cs:0.883576929569244,0.413947433233261)
--(axis cs:0.883576929569244,1.07745742797852);

\path [draw=red, semithick]
(axis cs:1.50006878376007,0.632479190826416)
--(axis cs:1.50006878376007,1.37652158737183);

\path [draw=red, semithick]
(axis cs:2.06212997436523,0.458587557077408)
--(axis cs:2.06212997436523,1.20859885215759);

\path [draw=red, semithick]
(axis cs:2.60237884521484,0.151952028274536)
--(axis cs:2.60237884521484,0.907708644866943);

\path [draw=red, semithick]
(axis cs:3.05242609977722,-0.103939682245255)
--(axis cs:3.05242609977722,0.659895539283752);

\path [draw=red, semithick]
(axis cs:3.53960514068604,-0.228725448250771)
--(axis cs:3.53960514068604,0.528795182704926);

\path [draw=red, semithick]
(axis cs:4.13140439987183,-0.350322097539902)
--(axis cs:4.13140439987183,0.396508187055588);

\path [draw=red, semithick]
(axis cs:4.56627368927002,-0.41636711359024)
--(axis cs:4.56627368927002,0.30940967798233);

\addplot [semithick, blue, dashed, forget plot]
table {%
-3 -2
-3 2
};
\addplot [semithick, blue, dashed, forget plot]
table {%
3 -2
3 2
};

\addplot [semithick, red]
table {%
-4.99203824996948 1.04187273979187
-4.90948057174683 0.993947982788086
-4.86152601242065 0.966110527515411
-4.72643136978149 0.887688338756561
-4.61636829376221 0.823797047138214
-4.42941951751709 0.71527373790741
-4.36429595947266 0.677469611167908
-4.28094959259033 0.629087269306183
-4.18905019760132 0.575739800930023
-4.08795070648193 0.517051815986633
-4.05573081970215 0.498348325490952
-4.01430034637451 0.474298000335693
-3.94341945648193 0.433117628097534
-3.84805345535278 0.377667129039764
-3.7354781627655 0.312210381031036
-3.64741706848145 0.261007338762283
-3.57137179374695 0.216790840029716
-3.40854787826538 0.12056215852499
-3.32136392593384 0.0688325166702271
-3.20751762390137 0.00122836825903505
-2.95002293586731 -0.178680986166
-2.89953684806824 -0.22553463280201
-2.81144642829895 -0.307287037372589
-2.690105676651 -0.419897317886353
-2.59513902664185 -0.508031249046326
-2.50179362297058 -0.594660460948944
-2.41471266746521 -0.675197243690491
-2.33428311347961 -0.737090885639191
-2.2065064907074 -0.826105713844299
-2.10753202438354 -0.891241431236267
-2.00029182434082 -0.942565262317657
-1.87936913967133 -0.979016005992889
-1.77043628692627 -1.00528264045715
-1.66879141330719 -1.02048516273499
-1.59481048583984 -1.03155016899109
-1.55767488479614 -1.03710436820984
-1.42748951911926 -1.03959631919861
-1.32501173019409 -1.01136803627014
-1.25953125953674 -0.985923171043396
-1.15644764900208 -0.935286223888397
-1.08971273899078 -0.898339629173279
-1.01758718490601 -0.85443639755249
-0.930241346359253 -0.800909698009491
-0.805856764316559 -0.721039891242981
-0.708979547023773 -0.658512651920319
-0.568734347820282 -0.533936202526093
-0.430295050144196 -0.393961817026138
-0.335269540548325 -0.299558013677597
-0.248705700039864 -0.214734554290771
-0.165663033723831 -0.134113639593124
-0.0741166174411774 -0.0462340526282787
0.0292769428342581 0.0506691113114357
0.106817491352558 0.124575458467007
0.165115788578987 0.178964257240295
0.238140568137169 0.239701583981514
0.387210994958878 0.359104812145233
0.466983020305634 0.421232610940933
0.511074542999268 0.453873008489609
0.638883411884308 0.548488259315491
0.719288647174835 0.611801862716675
0.883576929569244 0.74570244550705
1.03284549713135 0.861528038978577
1.14732575416565 0.94861364364624
1.26877880096436 1.02672266960144
1.40215718746185 1.02285170555115
1.50006878376007 1.00450038909912
1.59911847114563 0.980814158916473
1.68763220310211 0.958960890769958
1.80804586410522 0.927471458911896
1.89103257656097 0.904109597206116
2.06212997436523 0.833593189716339
2.21230792999268 0.750742733478546
2.29011106491089 0.707183837890625
2.36003661155701 0.667957186698914
2.48866748809814 0.595798373222351
2.60237884521484 0.52983033657074
2.69583868980408 0.475306808948517
2.81016778945923 0.408608138561249
2.88105940818787 0.36725065112114
2.92864680290222 0.339488595724106
3.05242609977722 0.27797794342041
3.15354657173157 0.244942545890808
3.20753979682922 0.229429170489311
3.31069207191467 0.202875167131424
3.41430449485779 0.178958177566528
3.53960514068604 0.150034859776497
3.67009878158569 0.121017836034298
3.77593040466309 0.0981455072760582
3.85771560668945 0.0804701074957848
3.96155047416687 0.0580292828381062
4.13140439987183 0.023093044757843
4.25108003616333 0.00202055578120053
4.32487535476685 -0.0109732924029231
4.40314531326294 -0.0247550420463085
4.49509429931641 -0.0409455113112926
4.56627368927002 -0.0534787178039551
4.64884519577026 -0.068017914891243
4.7564959526062 -0.0864249616861343
4.8327465057373 -0.0993880182504654
4.93572425842285 -0.11679445207119
};
\addlegendentry{$U_{ale}^{1/2}$}


==> Paper/Experiments/Regression/fig/toy_example/mixture_distilled_mu_uncert.tikz <==
\addplot [semithick, red]
table {%
-4.99950456619263 0.989867806434631
-4.922043800354 0.957030892372131
-4.84787273406982 0.925589084625244
-4.73845624923706 0.879206418991089
-4.64803838729858 0.840876817703247
-4.51412153244019 0.784107804298401
-4.40858125686646 0.739368081092834
-4.25573587417603 0.655148983001709
-4.16039896011353 0.594940423965454
-3.99461102485657 0.490238696336746
-3.91011071205139 0.436873406171799
-3.80581831932068 0.371008902788162
-3.74666261672974 0.333649724721909
-3.66594457626343 0.282673209905624
-3.4966413974762 0.175751894712448
-3.41023993492126 0.121185600757599
-3.29461479187012 0.0481642186641693
-3.24119973182678 0.0144304633140564
-3.14040565490723 -0.0492249578237534
-3.05286049842834 -0.104512929916382
-2.98272943496704 -0.163179069757462
-2.88732004165649 -0.245452478528023
-2.80810761451721 -0.31336298584938
-2.70568513870239 -0.401171684265137
-2.59607863426208 -0.49513965845108
-2.50501418113708 -0.573211014270782
-2.3988516330719 -0.664225935935974
-2.29275703430176 -0.755183100700378
-2.21794056892395 -0.819324612617493
-2.08445692062378 -0.933762788772583
-1.96441221237183 -0.978198289871216
-1.88493931293488 -0.985730767250061
-1.80575454235077 -0.993236184120178
-1.72286593914032 -1.00109243392944
-1.64064002037048 -1.0088859796524
-1.53753209114075 -1.01865911483765
-1.35021078586578 -1.03234648704529
-1.21286511421204 -1.02238893508911
-1.03066647052765 -0.920187711715698
-0.947320282459259 -0.845537543296814
-0.880748510360718 -0.785911440849304
-0.785019516944885 -0.70017021894455
-0.69639652967453 -0.620794057846069
-0.552926361560822 -0.492292821407318
-0.511777520179749 -0.455437183380127
-0.455730736255646 -0.405237972736359
-0.351813137531281 -0.312162548303604
-0.248252540826797 -0.219406828284264
-0.157464444637299 -0.138091251254082
-0.106254331767559 -0.0922240912914276
-0.0192849263548851 -0.0143287479877472
0.0910215526819229 0.084469199180603
0.225680500268936 0.203172296285629
0.30512923002243 0.267293304204941
0.410087913274765 0.352002292871475
0.475547254085541 0.404832869768143
0.562731921672821 0.475197106599808
0.660641729831696 0.554217338562012
0.792800188064575 0.660878777503967
0.933066308498383 0.774084091186523
1.03716123104095 0.85809588432312
1.14073812961578 0.932760953903198
1.19856142997742 0.969632744789124
1.34605765342712 1.03162086009979
1.42757070064545 1.00918245315552
1.49347305297852 0.99104118347168
1.58300065994263 0.966396689414978
1.65791428089142 0.945774793624878
1.74819445610046 0.920922875404358
1.82293665409088 0.900348424911499
1.90336263179779 0.878208994865417
2.04694867134094 0.823638796806335
2.20135974884033 0.739288449287415
2.3601987361908 0.652519226074219
2.47075629234314 0.592124938964844
2.53682088851929 0.556035876274109
2.59280800819397 0.52545154094696
2.69561219215393 0.469292670488358
2.79226565361023 0.416493862867355
2.92438983917236 0.344318062067032
3.01879096031189 0.292374104261398
3.10911583900452 0.241829007863998
3.21046829223633 0.215533465147018
3.27162480354309 0.203097581863403
3.35494780540466 0.186154365539551
3.48644638061523 0.159414768218994
3.55504202842712 0.145466268062592
3.65051817893982 0.126051604747772
3.7150502204895 0.112929344177246
3.80701160430908 0.0942295789718628
3.98553776741028 0.057927131652832
4.06667280197144 0.0414287745952606
4.14566898345947 0.0253652930259705
4.24633693695068 0.00489500164985657
4.30912160873413 -0.00787204504013062
4.42491388320923 -0.0314177274703979
4.58458948135376 -0.0638869404792786
4.70554876327515 -0.0884832888841629
4.80391359329224 -0.108485251665115
4.89527320861816 -0.12706284224987
};
\addlegendentry{$\mu(x)$}
\addplot [only marks, mark=*, mark size=\toyDataMarkSize, draw=color0, fill=color0, colormap/viridis, forget plot]
table{%
x                      y
-4.99950456619263 1.01402521133423
-4.99167203903198 0.949150323867798
-4.98302221298218 0.94750040769577
-4.96795701980591 0.960637629032135
-4.96492719650269 1.01223826408386
-4.94927597045898 0.925320506095886
-4.94402933120728 1.0801248550415
-4.93548727035522 0.96900463104248
-4.93521738052368 0.977315306663513
-4.92381620407104 0.943048536777496
-4.922043800354 0.997875034809113
-4.92149114608765 0.955438137054443
-4.91690540313721 0.950203955173492
-4.91252660751343 1.00522947311401
-4.90862703323364 0.982326507568359
-4.89837884902954 0.967035174369812
-4.88591003417969 0.934653222560883
-4.87576961517334 0.954882502555847
-4.8538966178894 1.01575088500977
-4.8480396270752 0.95457524061203
-4.84787273406982 0.991333365440369
-4.83918571472168 1.00776886940002
-4.83853673934937 1.0672961473465
-4.83399677276611 0.996764481067657
-4.82567501068115 0.902426481246948
-4.81444358825684 1.03107297420502
-4.7920036315918 0.979932963848114
-4.77494430541992 0.994793295860291
-4.76672172546387 1.01901972293854
-4.75555944442749 0.998708724975586
-4.73845624923706 0.956983625888824
-4.72298002243042 0.96940815448761
-4.72039651870728 1.00566041469574
-4.71236371994019 0.983212053775787
-4.6874418258667 0.995424091815948
-4.68465566635132 0.939206302165985
-4.66805648803711 1.00021183490753
-4.65751552581787 1.04520487785339
-4.6561279296875 0.978032290935516
-4.65155792236328 1.12205243110657
-4.64803838729858 0.963734805583954
-4.63987159729004 0.987973153591156
-4.63166904449463 1.05962717533112
-4.61620140075684 1.01295483112335
-4.59380722045898 1.00316178798676
-4.58673334121704 0.982303321361542
-4.56641006469727 1.0128915309906
-4.55254459381104 1.00455546379089
-4.52973651885986 0.916928648948669
-4.51726579666138 0.968017756938934
-4.51412153244019 0.926080167293549
-4.50746154785156 1.01797711849213
-4.49176406860352 0.998513400554657
-4.48317956924438 0.910897016525269
-4.47479295730591 0.942175090312958
-4.46715545654297 0.964236319065094
-4.44497299194336 0.970000147819519
-4.44336080551147 1.01725208759308
-4.44169139862061 0.955094814300537
-4.43854761123657 1.02470338344574
-4.40858125686646 0.951197743415833
-4.40067720413208 0.993023037910461
-4.39057779312134 0.944215714931488
-4.34139060974121 0.920111119747162
-4.33463335037231 0.890729606151581
-4.29310369491577 0.921780228614807
-4.29279899597168 0.956916153430939
-4.28341007232666 0.934132814407349
-4.28212642669678 0.891636490821838
-4.26594734191895 0.767711877822876
-4.25573587417603 0.874428272247314
-4.24958086013794 0.868799686431885
-4.24941349029541 0.891476690769196
-4.23082733154297 0.926266193389893
-4.20379161834717 0.92454469203949
-4.2026743888855 0.802449345588684
-4.18699264526367 0.892237603664398
-4.18630123138428 0.896176695823669
-4.16928291320801 0.742408275604248
-4.16922569274902 0.862952530384064
-4.16039896011353 0.783256232738495
-4.15290021896362 0.80885237455368
-4.14535999298096 0.776367783546448
-4.14055109024048 0.801949560642242
-4.11136150360107 0.806870758533478
-4.09498500823975 0.767166793346405
-4.08646535873413 0.744283378124237
-4.085120677948 0.829053461551666
-4.07311105728149 0.855736553668976
-4.04738569259644 0.812600016593933
-3.99461102485657 0.721394002437592
-3.99408173561096 0.765606284141541
-3.96477866172791 0.667157292366028
-3.96085834503174 0.737115859985352
-3.95442581176758 0.739450037479401
-3.949627161026 0.743659675121307
-3.9480345249176 0.718590140342712
-3.93016743659973 0.810445368289948
-3.9236319065094 0.665863990783691
-3.91994047164917 0.617294728755951
-3.91011071205139 0.792080223560333
-3.90209102630615 0.667503356933594
-3.89354491233826 0.78904139995575
-3.87247014045715 0.546868443489075
-3.86106109619141 0.643093645572662
-3.85539102554321 0.597374558448792
-3.84332180023193 0.698361039161682
-3.82159733772278 0.654598712921143
-3.81462025642395 0.691718399524689
-3.81172370910645 0.682175517082214
-3.80581831932068 0.684731423854828
-3.80195593833923 0.736715197563171
-3.79830002784729 0.639012515544891
-3.78802680969238 0.551745474338531
-3.77798128128052 0.737341284751892
-3.77291131019592 0.599292039871216
-3.76972460746765 0.628850519657135
-3.76113319396973 0.568054437637329
-3.7574896812439 0.600746631622314
-3.75635004043579 0.623582363128662
-3.74666261672974 0.530824720859528
-3.7429301738739 0.496787995100021
-3.73723340034485 0.492816507816315
-3.73242521286011 0.584785342216492
-3.73230004310608 0.490615963935852
-3.70387959480286 0.533992171287537
-3.68984127044678 0.579777181148529
-3.68264365196228 0.436589390039444
-3.68040108680725 0.517459869384766
-3.67660665512085 0.39364230632782
-3.66594457626343 0.525724828243256
-3.64714479446411 0.439120650291443
-3.63947987556458 0.452217876911163
-3.63777565956116 0.488194465637207
-3.60972428321838 0.484503328800201
-3.59975624084473 0.359300971031189
-3.57832002639771 0.289768546819687
-3.57684540748596 0.431525111198425
-3.54106783866882 0.398325085639954
-3.53511166572571 0.426250219345093
-3.4966413974762 0.403605222702026
-3.49633646011353 0.341025352478027
-3.48241353034973 0.371251046657562
-3.48198771476746 0.24488291144371
-3.48137807846069 0.203130215406418
-3.47217392921448 0.357715100049973
-3.46393585205078 0.274046063423157
-3.46123695373535 0.262384206056595
-3.44770908355713 0.314792543649673
-3.42193269729614 0.36480775475502
-3.41023993492126 0.254016071557999
-3.39147543907166 0.202847391366959
-3.38684821128845 0.203557685017586
-3.37930727005005 0.297919422388077
-3.3668155670166 0.255353957414627
-3.35875487327576 0.212126210331917
-3.35546970367432 0.249422237277031
-3.34908747673035 0.304713845252991
-3.32407426834106 0.201528608798981
-3.29585409164429 0.096004381775856
-3.29461479187012 0.227673426270485
-3.28344583511353 0.272420763969421
-3.28331470489502 0.165285870432854
-3.27871227264404 0.0978239178657532
-3.27178955078125 0.157650992274284
-3.26236963272095 0.0693226158618927
-3.25691866874695 0.181680470705032
-3.25363087654114 0.125055447220802
-3.24696660041809 0.0245791953057051
-3.24323391914368 0.0370517484843731
-3.24119973182678 0.120027154684067
-3.23108196258545 0.208703145384789
-3.22852253913879 0.0164570864289999
-3.21445941925049 0.016383595764637
-3.20985507965088 -0.0177073366940022
-3.19242238998413 0.129176765680313
-3.18773794174194 0.0737104862928391
-3.17770791053772 0.0481378175318241
-3.16198134422302 -0.000179443130036816
-3.15670037269592 0.0683304443955421
-3.14040565490723 -0.0526818409562111
-3.13513541221619 -0.0167440082877874
-3.122314453125 0.118183575570583
-3.11603093147278 -0.0628314390778542
-3.1052074432373 0.0714886859059334
-3.10508465766907 -0.0544650591909885
-3.08577942848206 -0.136142253875732
-3.07103061676025 -0.0801436379551888
-3.05849361419678 -0.0443020462989807
-3.05578684806824 -0.036277499049902
-3.05286049842834 -0.10781891644001
-3.03806376457214 -0.0749824866652489
-3.01507997512817 -0.0750049203634262
-3.01480054855347 -0.145424455404282
-3.00771641731262 -0.030454233288765
-3.00358867645264 -0.204105585813522
-3.00348210334778 -0.160902440547943
-2.99077248573303 -0.145411550998688
-2.98970818519592 -0.0913630798459053
-2.98485159873962 -0.144884556531906
-2.98272943496704 -0.175550237298012
-2.97418880462646 -0.136679589748383
-2.97271847724915 -0.145632326602936
-2.96800565719604 -0.298540234565735
-2.96555304527283 -0.0194129273295403
-2.95116472244263 -0.171859547495842
-2.94439840316772 -0.225095570087433
-2.91496467590332 -0.184611052274704
-2.89659881591797 -0.372229605913162
-2.89651775360107 -0.361630380153656
-2.88732004165649 -0.0600083358585835
-2.88191509246826 -0.439005941152573
-2.86522269248962 -0.313346326351166
-2.86071729660034 -0.24067397415638
-2.85987424850464 -0.248163610696793
-2.84054064750671 -0.342543840408325
-2.83438420295715 -0.344049423933029
-2.83368968963623 -0.459706515073776
-2.81950831413269 -0.367630571126938
-2.81806397438049 -0.482381463050842
-2.80810761451721 -0.27115261554718
-2.78605175018311 -0.401137113571167
-2.78224301338196 -0.376833289861679
-2.77695226669312 -0.218716323375702
-2.77471446990967 -0.300753057003021
-2.7634813785553 -0.283517897129059
-2.7564480304718 -0.348177224397659
-2.74078488349915 -0.274914026260376
-2.72636413574219 -0.386951118707657
-2.70811486244202 -0.490373015403748
-2.70568513870239 -0.438960701227188
-2.70540404319763 -0.365978837013245
-2.6892409324646 -0.67971807718277
-2.67932057380676 -0.55380243062973
-2.67839646339417 -0.528834462165833
-2.67351365089417 -0.619021534919739
-2.62569689750671 -0.648127973079681
-2.6215500831604 -0.403956294059753
-2.60644292831421 -0.546907424926758
-2.59945201873779 -0.599255979061127
-2.59607863426208 -0.599225997924805
-2.56013178825378 -0.434088677167892
-2.55985450744629 -0.590992987155914
-2.5452561378479 -0.52161967754364
-2.53001117706299 -0.694782793521881
-2.5300030708313 -0.345601201057434
-2.52485704421997 -0.333105176687241
-2.51701760292053 -0.407272398471832
-2.5143358707428 -0.489279627799988
-2.50575399398804 -0.66117000579834
-2.50501418113708 -0.678915679454803
-2.49974513053894 -0.531513035297394
-2.49485349655151 -0.601061284542084
-2.4878044128418 -0.642791986465454
-2.45142507553101 -0.588814079761505
-2.44371843338013 -0.498541802167892
-2.42087292671204 -0.71237450838089
-2.40653872489929 -0.801853120326996
-2.4055655002594 -0.73390257358551
-2.39925146102905 -0.589814364910126
-2.3988516330719 -0.78901606798172
-2.39455890655518 -0.700043261051178
-2.39441657066345 -0.543025314807892
-2.3796648979187 -0.683863580226898
-2.36992287635803 -0.632404506206512
-2.36943292617798 -0.797534823417664
-2.35949754714966 -0.805300056934357
-2.3138382434845 -0.803022623062134
-2.31046867370605 -0.800729334354401
-2.30342316627502 -0.76025390625
-2.29275703430176 -0.710215985774994
-2.28182291984558 -1.06002557277679
-2.27699184417725 -0.641332387924194
-2.27573037147522 -0.539510548114777
-2.26191687583923 -0.984894752502441
-2.25149297714233 -0.808931469917297
-2.23695802688599 -0.774750471115112
-2.22291135787964 -0.6911900639534
-2.22283220291138 -1.00452566146851
-2.21867895126343 -0.688050150871277
-2.21794056892395 -0.637738049030304
-2.21578407287598 -0.641453206539154
-2.18380928039551 -0.701398909091949
-2.18370127677917 -0.800004124641418
-2.17549395561218 -0.902420699596405
-2.17485165596008 -0.847937285900116
-2.14213013648987 -0.822374165058136
-2.12902688980103 -0.615885376930237
-2.11654305458069 -1.00406789779663
-2.11224102973938 -1.06428158283234
-2.08445692062378 -0.794006109237671
-2.08091735839844 -0.760574460029602
-2.0689013004303 -0.914202690124512
-2.02975559234619 -0.84151029586792
-2.02517461776733 -1.10702347755432
-2.01541781425476 -1.16491591930389
-2.00449848175049 -0.762476801872253
-1.98733520507812 -0.978400230407715
-1.98340892791748 -0.789984047412872
-1.9709380865097 -0.921459317207336
-1.96441221237183 -0.848527371883392
-1.95361459255219 -1.05860674381256
-1.94825255870819 -1.01499092578888
-1.94479715824127 -0.844377219676971
-1.94083893299103 -1.01964092254639
-1.93302094936371 -0.898249924182892
-1.92643439769745 -0.990587770938873
-1.92367577552795 -0.829013645648956
-1.92175316810608 -1.04684519767761
-1.89842164516449 -1.07499289512634
-1.88493931293488 -0.8624467253685
-1.8816831111908 -0.840809643268585
-1.87057507038116 -1.05337452888489
-1.85797142982483 -0.918814957141876
-1.84960329532623 -0.85031270980835
-1.84580028057098 -0.785809993743896
-1.83491134643555 -1.07854890823364
-1.8330100774765 -0.867187023162842
-1.82237720489502 -0.866051375865936
-1.8065220117569 -0.965244829654694
-1.80575454235077 -1.00092923641205
-1.8001561164856 -0.872441709041595
-1.79255199432373 -0.788204550743103
-1.77924954891205 -0.899401783943176
-1.77789032459259 -1.1105363368988
-1.76606452465057 -1.12220728397369
-1.76450979709625 -1.03750264644623
-1.75387918949127 -1.16105198860168
-1.74059247970581 -0.887311816215515
-1.72993266582489 -1.03686392307281
-1.72286593914032 -0.987425208091736
-1.68886184692383 -1.0682680606842
-1.67807555198669 -1.16260623931885
-1.67744731903076 -1.14768779277802
-1.67035305500031 -0.958968937397003
-1.66502511501312 -0.965277969837189
-1.66486418247223 -1.07366192340851
-1.65998232364655 -0.907069206237793
-1.65716469287872 -0.660787165164948
-1.65457761287689 -0.953028917312622
-1.64064002037048 -1.03614962100983
-1.63721919059753 -1.16603541374207
-1.6259902715683 -1.1276843547821
-1.61416006088257 -1.24086856842041
-1.61243188381195 -0.860143184661865
-1.60172891616821 -1.07872927188873
-1.56778252124786 -0.941643714904785
-1.56770825386047 -0.671350955963135
-1.55969369411469 -0.65622091293335
-1.54690027236938 -1.01473617553711
-1.53753209114075 -1.12157201766968
-1.51450884342194 -1.28024101257324
-1.48948431015015 -1.06046581268311
-1.46351504325867 -0.967891216278076
-1.4207798242569 -1.14062666893005
-1.41813623905182 -0.851632475852966
-1.41394603252411 -0.864751398563385
-1.39912056922913 -0.985736846923828
-1.36910772323608 -1.22006583213806
-1.35602807998657 -1.07851541042328
-1.35021078586578 -0.566905617713928
-1.32407903671265 -1.26773226261139
-1.32163298130035 -1.26684665679932
-1.2865629196167 -0.98451691865921
-1.27917695045471 -0.72894150018692
-1.27172803878784 -1.22589194774628
-1.25738728046417 -1.01229202747345
-1.25292301177979 -1.38004314899445
-1.2397426366806 -0.900390267372131
-1.23361372947693 -1.07137322425842
-1.21286511421204 -0.716411173343658
-1.20211803913116 -0.959249675273895
-1.17899191379547 -1.18862879276276
-1.14554369449615 -1.01722371578217
-1.13183307647705 -0.920917451381683
-1.12356507778168 -0.907129883766174
-1.11856186389923 -0.874794483184814
-1.1064749956131 -1.1358916759491
-1.10324800014496 -1.07476425170898
-1.09206557273865 -0.964670300483704
-1.03066647052765 -0.652184247970581
-1.03015434741974 -0.814839601516724
-1.01858472824097 -0.622003972530365
-0.996732831001282 -0.986706078052521
-0.991236209869385 -0.434516161680222
-0.985276877880096 -1.00541567802429
-0.978856861591339 -0.957272350788116
-0.972504377365112 -1.03645515441895
-0.960623681545258 -0.716634452342987
-0.951043248176575 -0.852660715579987
-0.947320282459259 -0.674050867557526
-0.941940069198608 -0.811961054801941
-0.937562465667725 -0.813279986381531
-0.928091645240784 -1.0063042640686
-0.924799859523773 -0.510420799255371
-0.922601938247681 -0.801102995872498
-0.914924442768097 -0.603316605091095
-0.911240100860596 -0.902197539806366
-0.909678816795349 -0.321582406759262
-0.899019241333008 -0.756785035133362
-0.880748510360718 -0.62081253528595
-0.873857378959656 -1.21057176589966
-0.868179321289062 -0.976538300514221
-0.85953152179718 -0.984828770160675
-0.850340485572815 -0.873826682567596
-0.83848774433136 -1.03087627887726
-0.830314159393311 -0.458203166723251
-0.823249340057373 -0.760130286216736
-0.818251132965088 -0.605482757091522
-0.81304919719696 -0.425080180168152
-0.785019516944885 -0.802789449691772
-0.780649781227112 -0.858911037445068
-0.755195915699005 -0.286768198013306
-0.742985248565674 -0.547035932540894
-0.74127197265625 -0.451575756072998
-0.733068823814392 -0.609092593193054
-0.728696703910828 -0.462341874837875
-0.715204834938049 -0.454867720603943
-0.709357619285583 -0.351087063550949
-0.698825776576996 -0.79903519153595
-0.69639652967453 -0.730059683322906
-0.689173400402069 -0.85359650850296
-0.68708860874176 -0.95157927274704
-0.684136211872101 -0.806489765644073
-0.666420638561249 -0.752787709236145
-0.643741071224213 -0.832099974155426
-0.629810869693756 -0.40357506275177
-0.610640347003937 -0.704706966876984
-0.591470956802368 -0.607935726642609
-0.576875329017639 -0.52574223279953
-0.552926361560822 -0.39056658744812
-0.551699876785278 -0.128386095166206
-0.533175945281982 -0.0783340632915497
-0.532931983470917 -0.448874801397324
-0.532023668289185 -0.255645364522934
-0.531643033027649 -0.341614603996277
-0.530274450778961 -0.579974591732025
-0.529919564723969 -0.840595841407776
-0.525322377681732 -0.684069693088531
-0.513072967529297 -0.44922348856926
-0.511777520179749 -0.618646323680878
-0.505872070789337 -0.518450260162354
-0.492054760456085 -0.631607294082642
-0.489230096340179 -0.644680321216583
-0.480337023735046 -0.445106029510498
-0.478760451078415 -0.64105486869812
-0.477344840764999 -1.32004654407501
-0.472350567579269 -0.871740281581879
-0.468564599752426 -0.373092412948608
-0.458530813455582 -0.530346095561981
-0.455730736255646 -0.45028093457222
-0.453836530447006 -0.186962127685547
-0.441052079200745 -0.637320339679718
-0.422126799821854 -0.335519880056381
-0.414458274841309 -0.562384009361267
-0.409314662218094 -0.549998879432678
-0.407682865858078 -0.178494051098824
-0.403813630342484 -0.34809735417366
-0.363607257604599 -0.154163688421249
-0.363066822290421 -0.728897094726562
-0.351813137531281 -0.121235832571983
-0.34753081202507 -0.522060334682465
-0.347035706043243 -0.369316846132278
-0.335688859224319 -0.61766654253006
-0.333617866039276 -0.545404374599457
-0.325929641723633 -0.402641534805298
-0.3107970058918 0.168437510728836
-0.290563136339188 -0.052076730877161
-0.262540459632874 -0.453999936580658
-0.258324891328812 -0.0880178436636925
-0.248252540826797 -0.809752881526947
-0.228059872984886 -0.0487186759710312
-0.22731539607048 0.0869957134127617
-0.225996106863022 0.122838906943798
-0.218285754323006 -0.321386516094208
-0.19919054210186 -0.0505665726959705
-0.169626235961914 0.181324318051338
-0.169275969266891 -0.146951451897621
-0.1671511977911 -0.251181215047836
-0.166741997003555 -0.175330862402916
-0.157464444637299 -0.208708509802818
-0.153619095683098 0.121758177876472
-0.148127421736717 0.138655662536621
-0.139822214841843 -0.50755387544632
-0.139198690652847 -0.164362534880638
-0.138828098773956 -0.152225717902184
-0.133629605174065 -0.232742890715599
-0.125081092119217 0.0746105089783669
-0.116938844323158 -0.367599487304688
-0.113590940833092 -0.229532107710838
-0.106254331767559 0.268968790769577
-0.10429934412241 -0.0344436131417751
-0.0784762650728226 -0.182111695408821
-0.0706540420651436 -0.0861071273684502
-0.0703146234154701 0.0451261736452579
-0.0621218346059322 0.295160353183746
-0.0517773777246475 0.02716931886971
-0.0385728254914284 0.109482280910015
-0.0375924035906792 -0.101370468735695
-0.020561570301652 0.144313395023346
-0.0192849263548851 -0.00049061793833971
-0.015174426138401 0.15741278231144
-0.0148823764175177 0.195665940642357
-0.00565679278224707 -0.168710052967072
-0.00337336515076458 -0.418631821870804
0.0188160184770823 -0.204203009605408
0.0571091249585152 -0.0153252659365535
0.0592800043523312 0.10886388272047
0.0603374466300011 0.194853037595749
0.0783240273594856 -0.40508696436882
0.0910215526819229 0.190813332796097
0.119878374040127 0.192825675010681
0.12301267683506 0.0615527182817459
0.177084252238274 0.122290663421154
0.190284371376038 0.340494960546494
0.191736087203026 0.255287528038025
0.195319563150406 0.356662839651108
0.208575800061226 0.184101462364197
0.21403531730175 0.41463702917099
0.222994104027748 0.0283576957881451
0.225680500268936 -0.025519261136651
0.227269619703293 0.29528021812439
0.239038541913033 -0.324098169803619
0.258755683898926 0.0545373857021332
0.264298290014267 0.0614703707396984
0.265219658613205 0.617861568927765
0.274547815322876 0.274644583463669
0.283178985118866 -0.0759069845080376
0.299274742603302 0.599251449108124
0.304423004388809 0.114449791610241
0.30512923002243 0.248672112822533
0.327808320522308 0.392199277877808
0.328028351068497 1.23685109615326
0.328568071126938 0.664657890796661
0.352125406265259 0.962398648262024
0.353796452283859 0.0220168866217136
0.364765644073486 0.567166805267334
0.370020180940628 0.418107241392136
0.375938296318054 0.326938271522522
0.404630750417709 -0.0114907827228308
0.410087913274765 0.0599146597087383
0.422902971506119 0.542494475841522
0.427818536758423 0.552005231380463
0.42812505364418 -0.0501012615859509
0.433610290288925 0.331128716468811
0.436444401741028 -0.221598222851753
0.439396500587463 0.456715881824493
0.447049915790558 0.148092523217201
0.450638353824615 0.34513396024704
0.469521641731262 0.492896527051926
0.475547254085541 0.343088418245316
0.480521678924561 0.438005954027176
0.483944207429886 0.30502712726593
0.48937138915062 0.197697788476944
0.490724921226501 0.590185582637787
0.50265246629715 0.561500728130341
0.508978188037872 -0.236833587288857
0.533147215843201 0.710641384124756
0.537010490894318 0.386720657348633
0.538018345832825 0.524644494056702
0.562731921672821 0.576816737651825
0.563894212245941 0.484352946281433
0.569478273391724 0.609193205833435
0.579941213130951 0.594203412532806
0.582756638526917 0.285277634859085
0.622545659542084 0.189461693167686
0.632915556430817 0.479956924915314
0.633291006088257 0.459520131349564
0.64120751619339 0.707192718982697
0.650619268417358 -0.212997555732727
0.660641729831696 0.540104150772095
0.662241995334625 0.791382074356079
0.664759397506714 0.2573601603508
0.683002769947052 1.85410141944885
0.688549101352692 0.74279248714447
0.7496497631073 1.00190806388855
0.753432869911194 0.795111954212189
0.771715342998505 0.701569318771362
0.775767087936401 0.531524360179901
0.781027615070343 0.220400631427765
0.792800188064575 0.599127113819122
0.793146252632141 0.310810834169388
0.799530386924744 0.804165184497833
0.813087463378906 0.641682028770447
0.847507178783417 1.11848270893097
0.85565322637558 0.811902463436127
0.89247465133667 0.961301863193512
0.892923831939697 0.481938987970352
0.911811590194702 0.783145725727081
0.929334104061127 0.97344833612442
0.933066308498383 0.812750220298767
0.944133460521698 1.34805798530579
0.950251877307892 0.450768232345581
0.954658567905426 0.865398108959198
0.971665322780609 0.730965435504913
0.985162913799286 0.839186608791351
1.00310039520264 1.01489400863647
1.0081353187561 1.10911095142365
1.01459217071533 1.31730329990387
1.022580742836 0.974491596221924
1.03716123104095 0.522067606449127
1.03931725025177 0.80818235874176
1.04721057415009 0.805385768413544
1.05190443992615 0.783179819583893
1.0775363445282 0.8621586561203
1.09342503547668 0.741474211215973
1.09890627861023 1.19584929943085
1.11569631099701 0.861097097396851
1.11792016029358 1.37275242805481
1.1385669708252 1.47477161884308
1.14073812961578 0.705659568309784
1.14308953285217 0.760612845420837
1.14619052410126 0.918124914169312
1.14945447444916 0.576650321483612
1.15324056148529 0.933966755867004
1.16074705123901 0.834185898303986
1.16100072860718 1.26509702205658
1.18120896816254 0.507451236248016
1.18441319465637 0.615678310394287
1.19827699661255 0.707611739635468
1.19856142997742 1.35107159614563
1.1994035243988 1.45735955238342
1.20807754993439 0.905209422111511
1.22236955165863 0.962082803249359
1.23528850078583 1.41249799728394
1.27136158943176 0.93781965970993
1.28018951416016 0.429026961326599
1.29557549953461 0.961712300777435
1.31241691112518 0.821621239185333
1.32757759094238 1.44111001491547
1.34605765342712 0.811590373516083
1.37105691432953 0.829846680164337
1.37225890159607 0.544126331806183
1.39202356338501 1.04473066329956
1.39252746105194 0.92265772819519
1.39263296127319 0.693673729896545
1.40025925636292 0.968188405036926
1.41142737865448 0.463949829339981
1.41695249080658 0.885698974132538
1.41930520534515 0.879741847515106
1.42757070064545 1.10157418251038
1.43206012248993 1.24878406524658
1.46856713294983 0.884476542472839
1.46987199783325 1.05329847335815
1.47081625461578 0.966590464115143
1.47124934196472 1.27243304252625
1.47601544857025 0.883413732051849
1.48697543144226 0.911584556102753
1.48927879333496 0.860487639904022
1.49274516105652 1.23920130729675
1.49347305297852 0.680501699447632
1.4972939491272 1.22895061969757
1.49907827377319 1.56962823867798
1.50420606136322 0.546671569347382
1.51997482776642 1.21299886703491
1.52954947948456 0.852387726306915
1.53294312953949 1.76283347606659
1.54918158054352 1.19964492321014
1.56841194629669 1.01278984546661
1.58254516124725 0.0150753352791071
1.58300065994263 1.0267950296402
1.5884405374527 0.582805216312408
1.59455001354218 1.16510927677155
1.59594535827637 0.734811902046204
1.59723961353302 0.800267934799194
1.60403597354889 1.21951603889465
1.61383211612701 0.895019829273224
1.62462425231934 1.02815186977386
1.63545227050781 0.401141256093979
1.64738631248474 1.43656718730927
1.65791428089142 0.716508388519287
1.67642903327942 0.990733742713928
1.68136918544769 1.10291159152985
1.68751358985901 0.806754171848297
1.68935883045197 0.918187201023102
1.70054733753204 1.41695392131805
1.70103085041046 1.38658738136292
1.70665109157562 0.478817611932755
1.71148312091827 1.02514123916626
1.73347115516663 0.614912152290344
1.74819445610046 0.867677628993988
1.75471436977386 1.09766590595245
1.756880402565 0.791864216327667
1.75804698467255 0.991559445858002
1.76692295074463 0.746453642845154
1.77229452133179 1.12820935249329
1.78238761425018 1.0628776550293
1.79188549518585 0.986952245235443
1.80924069881439 0.833070456981659
1.82269787788391 0.712131857872009
1.82293665409088 0.960478007793427
1.82530665397644 0.807130694389343
1.82821822166443 1.54310655593872
1.845339179039 1.30063688755035
1.85031855106354 1.0532112121582
1.87109243869781 1.20362973213196
1.88509523868561 1.354771733284
1.89071488380432 1.42303860187531
1.89077436923981 0.966531157493591
1.9013352394104 0.812537789344788
1.90336263179779 1.29578757286072
1.91320335865021 1.31041634082794
1.92026340961456 1.31700277328491
1.9490886926651 1.26637983322144
1.97511994838715 0.299057126045227
1.99602520465851 1.07679665088654
2.00821089744568 0.151274800300598
2.02249979972839 1.31524682044983
2.02584981918335 1.26741254329681
2.03942704200745 1.25583469867706
2.04694867134094 0.897405564785004
2.05810213088989 0.921353101730347
2.06033968925476 0.546510279178619
2.13458466529846 0.421651124954224
2.14849495887756 1.02712440490723
2.17332911491394 0.840190172195435
2.17850852012634 0.944999098777771
2.183842420578 0.900750160217285
2.18523859977722 0.83939665555954
2.19183611869812 0.822023928165436
2.20135974884033 1.29594564437866
2.27304697036743 1.52694356441498
2.29960036277771 0.788379549980164
2.30098819732666 1.47924888134003
2.3012580871582 1.519486784935
2.30389881134033 0.75980019569397
2.30482769012451 0.371562361717224
2.33015823364258 0.469572097063065
2.33761096000671 0.801906764507294
2.35369467735291 -0.00610426953062415
2.3601987361908 0.45115339756012
2.36833643913269 0.714558184146881
2.37669992446899 0.40839684009552
2.37729263305664 0.692943871021271
2.38196015357971 0.601214408874512
2.3953652381897 1.43921434879303
2.41295576095581 0.87602686882019
2.42519307136536 0.376608461141586
2.45120668411255 0.237968444824219
2.46930336952209 0.643082857131958
2.47075629234314 0.378048300743103
2.47874712944031 0.918482065200806
2.48507189750671 1.19366312026978
2.49002814292908 0.915711045265198
2.49617743492126 1.54014348983765
2.49900507926941 0.578807175159454
2.5114917755127 0.978923738002777
2.51275396347046 0.851534783840179
2.5165901184082 0.699582278728485
2.52147316932678 1.00047242641449
2.53682088851929 1.31333351135254
2.54404258728027 -0.180253341794014
2.54512524604797 0.723767757415771
2.55424976348877 0.287669509649277
2.55857229232788 0.55974280834198
2.56023788452148 0.281493693590164
2.56695652008057 0.0904800072312355
2.57048106193542 0.483584642410278
2.57137370109558 0.798205018043518
2.58883142471313 0.215325087308884
2.59280800819397 -0.0596616305410862
2.59449887275696 0.690969824790955
2.60658502578735 0.446329742670059
2.60665035247803 -0.0320930108428001
2.62194681167603 0.960575938224792
2.65614485740662 0.203377276659012
2.65722370147705 0.739105522632599
2.67933201789856 0.601714134216309
2.68255949020386 1.19072711467743
2.68401885032654 1.20103621482849
2.69561219215393 0.835254371166229
2.70193457603455 0.815690398216248
2.70394468307495 0.974162936210632
2.72270321846008 0.267996102571487
2.73918080329895 0.315508127212524
2.74184513092041 0.437708050012589
2.75704121589661 0.0259377602487803
2.77284407615662 0.515525579452515
2.77502655982971 0.168316766619682
2.77689719200134 0.608957469463348
2.79226565361023 0.427632570266724
2.8110728263855 0.724740326404572
2.84453153610229 -0.025341460481286
2.8463249206543 0.403905212879181
2.8504810333252 0.406124264001846
2.87351703643799 0.0571395680308342
2.884037733078 0.0120131643489003
2.91185188293457 0.00970589183270931
2.9156494140625 -0.0393348038196564
2.9174861907959 0.669958770275116
2.92438983917236 0.685565173625946
2.93156838417053 0.213771849870682
2.94760203361511 0.416791617870331
2.95829629898071 -0.390308231115341
2.9590322971344 -0.193679884076118
2.9664888381958 0.512508869171143
2.99000072479248 0.358474999666214
3.00347995758057 0.365821480751038
3.01571536064148 -0.00396358268335462
3.01849818229675 0.251026421785355
3.01879096031189 0.0106050074100494
3.03968548774719 0.0610746629536152
3.04420971870422 -0.0695153921842575
3.0651741027832 0.0650258585810661
3.06789708137512 0.029387291520834
3.07083773612976 -0.184192731976509
3.0950779914856 0.0381496250629425
3.09972786903381 0.595313847064972
3.10087037086487 0.211059436202049
3.10630249977112 -0.431890338659286
3.10911583900452 -0.2093765437603
3.1121780872345 -0.034673634916544
3.12050175666809 -0.752275288105011
3.12753176689148 -0.0400988459587097
3.15907955169678 0.329021036624908
3.17588949203491 1.5425999663421e-05
3.17805695533752 -0.355942636728287
3.18011236190796 0.0949063077569008
3.18830180168152 -0.288883000612259
3.18878221511841 -0.00291900360025465
3.21046829223633 0.398951083421707
3.21875071525574 -0.743599116802216
3.21992588043213 0.625659942626953
3.22125220298767 0.379616171121597
3.22734189033508 0.382330328226089
3.24228739738464 -0.384522527456284
3.25228548049927 -0.274938076734543
3.25746250152588 0.105949565768242
3.25957727432251 -0.501793742179871
3.26067352294922 0.403849869966507
3.27162480354309 -0.179078057408333
3.27269625663757 -0.15820474922657
3.27885460853577 -0.485157281160355
3.28227996826172 0.131940335035324
3.31382822990417 -0.106409698724747
3.31474041938782 -0.310144066810608
3.32273817062378 -0.576633393764496
3.3425600528717 -0.0735819712281227
3.34314393997192 -0.291270971298218
3.3500657081604 0.00692972866818309
3.35494780540466 -0.171412512660027
3.3621838092804 -0.15994793176651
3.38816142082214 0.415803164243698
3.39276194572449 -0.549606680870056
3.41278100013733 -1.02256309986115
3.4133448600769 -0.0488128885626793
3.42709064483643 0.194416418671608
3.44797873497009 -0.273099213838577
3.46228289604187 -0.268839657306671
3.4741518497467 -0.549450993537903
3.48644638061523 -0.741062104701996
3.4865939617157 -0.489600330591202
3.49643516540527 -0.163208812475204
3.50346994400024 -1.03472566604614
3.50370955467224 -0.514337599277496
3.51722812652588 -0.309938877820969
3.51825737953186 -0.550958216190338
3.53447890281677 -0.426435917615891
3.54707193374634 0.138904809951782
3.55328178405762 -0.720873713493347
3.55504202842712 -0.697054922580719
3.58109259605408 -0.363052904605865
3.59175086021423 -0.607697188854218
3.59650135040283 -1.08299422264099
3.61486005783081 -0.396694779396057
3.61891150474548 -0.213925614953041
3.62322092056274 -0.630695998668671
3.6237485408783 0.131624072790146
3.631671667099 -0.856474697589874
3.64243412017822 -0.392625778913498
3.65051817893982 -1.0124636888504
3.65775895118713 -0.660536050796509
3.65962028503418 -0.265999972820282
3.66031622886658 -0.648306488990784
3.67262697219849 -0.32689306139946
3.67334294319153 -0.508964061737061
3.67895603179932 -0.574890434741974
3.68225574493408 -0.651460111141205
3.69370484352112 -0.332209229469299
3.69703340530396 -0.61043518781662
3.7150502204895 -0.148365437984467
3.72024464607239 -1.26725172996521
3.72905135154724 -0.96089768409729
3.73654842376709 0.0567959919571877
3.74274206161499 -0.524423539638519
3.74541759490967 -0.022988747805357
3.77572870254517 -0.594181954860687
3.79181051254272 0.147067546844482
3.79720401763916 -0.580393314361572
3.79904747009277 -0.744367957115173
3.80701160430908 -0.355301469564438
3.8106746673584 -0.604670941829681
3.82558369636536 -0.83891749382019
3.84140825271606 -0.952396154403687
3.90909433364868 -0.242074266076088
3.91638994216919 -0.314383149147034
3.93671131134033 0.306320488452911
3.93899464607239 -0.432760506868362
3.94586634635925 -0.62790435552597
3.95470595359802 -0.0624122023582458
3.98553776741028 -0.964699387550354
3.98671627044678 -0.310056269168854
3.99834728240967 -0.446562737226486
3.99882435798645 -0.526314675807953
4.00613164901733 -0.454428344964981
4.03581953048706 -0.59659332036972
4.0488805770874 -0.943085968494415
4.0529932975769 -1.24125373363495
4.05663394927979 -0.833380103111267
4.06000757217407 -0.66524076461792
4.06667280197144 -0.8653165102005
4.07129192352295 -0.293552845716476
4.0731029510498 -0.708348989486694
4.07796955108643 -1.36043405532837
4.0805401802063 -0.792056381702423
4.08747005462646 -0.690789043903351
4.09265422821045 -1.04063856601715
4.09460783004761 -1.20783531665802
4.09980392456055 -0.752268016338348
4.13794183731079 -0.460759490728378
4.14566898345947 -0.926521837711334
4.1535701751709 -0.932417571544647
4.17627859115601 -0.229939579963684
4.18701028823853 -0.811110377311707
4.19097089767456 -0.2293820977211
4.20474338531494 -1.09082818031311
4.2177619934082 -0.619131624698639
4.22856616973877 -0.942829668521881
4.2356162071228 -0.800651907920837
4.23840951919556 -0.775527536869049
4.24633693695068 -0.515591561794281
4.25395107269287 -1.67715263366699
4.25547409057617 -0.769913196563721
4.25603199005127 -0.449253231287003
4.25698661804199 -1.27366948127747
4.27134656906128 -0.805494070053101
4.28287744522095 -1.11725962162018
4.28557872772217 -1.11549472808838
4.28962087631226 -0.931804656982422
4.3077974319458 -0.247603192925453
4.30912160873413 -1.13769018650055
4.35287237167358 -0.672145903110504
4.36555528640747 -0.793232560157776
4.36994934082031 -1.42715954780579
4.37849903106689 -1.83358144760132
4.40441274642944 0.124947994947433
4.40566873550415 -1.36221468448639
4.41561603546143 -1.38151204586029
4.42136716842651 -1.3636177778244
4.42203998565674 -1.43399941921234
4.42491388320923 -1.00598096847534
4.42901086807251 -1.09940481185913
4.43001317977905 -1.47005379199982
4.43247652053833 -0.602298200130463
4.45854902267456 -0.589947819709778
4.46823072433472 -0.381095349788666
4.47661638259888 -0.791825890541077
4.5199146270752 -0.873391509056091
4.52607440948486 -0.680491507053375
4.53929567337036 -1.13725984096527
4.58458948135376 -1.44118547439575
4.58517122268677 -1.46398818492889
4.59457969665527 -1.21279680728912
4.62684917449951 -1.38157653808594
4.64597225189209 -1.14094257354736
4.65293645858765 -0.681533694267273
4.67116737365723 -0.158466413617134
4.67284822463989 -0.251399129629135
4.6800971031189 -0.406636625528336
4.70380735397339 -1.41823184490204
4.70554876327515 -2.13050079345703
4.72223854064941 -1.69318079948425
4.73889017105103 -1.47937488555908
4.74418783187866 -0.541749596595764
4.74776029586792 -1.37435626983643
4.74778747558594 -1.04150450229645
4.76182460784912 -0.943467974662781
4.76868581771851 -0.626111805438995
4.77285814285278 -0.988497972488403
4.79292297363281 -1.15208458900452
4.80391359329224 -0.792833387851715
4.82019376754761 -1.36309194564819
4.83958148956299 -0.341575920581818
4.84375905990601 -1.06504607200623
4.85086965560913 -0.804030060768127
4.85090827941895 -0.893674314022064
4.86813116073608 -1.32220268249512
4.87657594680786 -1.05603539943695
4.87800884246826 -1.07618021965027
4.89011144638062 -0.929579854011536
4.89527320861816 -0.401227384805679
4.89619159698486 -1.23215627670288
4.90227317810059 -0.974377691745758
4.90297174453735 -0.890857875347137
4.90970754623413 -1.06439876556396
4.90990924835205 -1.29284834861755
4.93123912811279 -0.934273838996887
4.93425464630127 -1.38030898571014
4.96270942687988 -1.37337327003479
4.96803998947144 -1.11180150508881
};
\path [fill=blue, fill opacity=0.5]
(axis cs:-4.99950456619263,0.114005029201508)
--(axis cs:-4.99950456619263,1.86573052406311)
--(axis cs:-4.922043800354,1.81172132492065)
--(axis cs:-4.84787273406982,1.76018083095551)
--(axis cs:-4.73845624923706,1.68448829650879)
--(axis cs:-4.64803838729858,1.62227010726929)
--(axis cs:-4.51412153244019,1.5307240486145)
--(axis cs:-4.40858125686646,1.45912432670593)
--(axis cs:-4.25573587417603,1.29252576828003)
--(axis cs:-4.16039896011353,1.16780960559845)
--(axis cs:-3.99461102485657,0.962098121643066)
--(axis cs:-3.91011071205139,0.862854540348053)
--(axis cs:-3.80581831932068,0.745508909225464)
--(axis cs:-3.74666261672974,0.681394577026367)
--(axis cs:-3.66594457626343,0.596638917922974)
--(axis cs:-3.4966413974762,0.428356945514679)
--(axis cs:-3.41023993492126,0.346972942352295)
--(axis cs:-3.29461479187012,0.242272481322289)
--(axis cs:-3.24119973182678,0.195389539003372)
--(axis cs:-3.14040565490723,0.109232068061829)
--(axis cs:-3.05286049842834,0.0366317182779312)
--(axis cs:-2.98272943496704,-0.0269003361463547)
--(axis cs:-2.88732004165649,-0.104359596967697)
--(axis cs:-2.80810761451721,-0.167700663208961)
--(axis cs:-2.70568513870239,-0.249385520815849)
--(axis cs:-2.59607863426208,-0.336521327495575)
--(axis cs:-2.50501418113708,-0.408689141273499)
--(axis cs:-2.3988516330719,-0.492551565170288)
--(axis cs:-2.29275703430176,-0.576059579849243)
--(axis cs:-2.21794056892395,-0.634760975837708)
--(axis cs:-2.08445692062378,-0.739094436168671)
--(axis cs:-1.96441221237183,-0.772406160831451)
--(axis cs:-1.88493931293488,-0.771625220775604)
--(axis cs:-1.80575454235077,-0.770529270172119)
--(axis cs:-1.72286593914032,-0.769030213356018)
--(axis cs:-1.64064002037048,-0.767176508903503)
--(axis cs:-1.53753209114075,-0.764318346977234)
--(axis cs:-1.35021078586578,-0.755635142326355)
--(axis cs:-1.21286511421204,-0.739178359508514)
--(axis cs:-1.03066647052765,-0.624818027019501)
--(axis cs:-0.947320282459259,-0.543381333351135)
--(axis cs:-0.880748510360718,-0.478232949972153)
--(axis cs:-0.785019516944885,-0.384390622377396)
--(axis cs:-0.69639652967453,-0.297343581914902)
--(axis cs:-0.552926361560822,-0.156069606542587)
--(axis cs:-0.511777520179749,-0.115468680858612)
--(axis cs:-0.455730736255646,-0.0601085424423218)
--(axis cs:-0.351813137531281,0.0427188277244568)
--(axis cs:-0.248252540826797,0.145432516932487)
--(axis cs:-0.157464444637299,0.235676899552345)
--(axis cs:-0.106254331767559,0.286663413047791)
--(axis cs:-0.0192849263548851,0.373390763998032)
--(axis cs:0.0910215526819229,0.483642876148224)
--(axis cs:0.225680500268936,0.616183400154114)
--(axis cs:0.30512923002243,0.686982274055481)
--(axis cs:0.410087913274765,0.780650019645691)
--(axis cs:0.475547254085541,0.839147388935089)
--(axis cs:0.562731921672821,0.917153716087341)
--(axis cs:0.660641729831696,1.00488591194153)
--(axis cs:0.792800188064575,1.12352466583252)
--(axis cs:0.933066308498383,1.24971699714661)
--(axis cs:1.03716123104095,1.34354996681213)
--(axis cs:1.14073812961578,1.42680382728577)
--(axis cs:1.19856142997742,1.46779537200928)
--(axis cs:1.34605765342712,1.5389199256897)
--(axis cs:1.42757070064545,1.52140891551971)
--(axis cs:1.49347305297852,1.5072774887085)
--(axis cs:1.58300065994263,1.48811769485474)
--(axis cs:1.65791428089142,1.47211813926697)
--(axis cs:1.74819445610046,1.45287680625916)
--(axis cs:1.82293665409088,1.43698012828827)
--(axis cs:1.90336263179779,1.41990756988525)
--(axis cs:2.04694867134094,1.37157535552979)
--(axis cs:2.20135974884033,1.28903651237488)
--(axis cs:2.3601987361908,1.20413494110107)
--(axis cs:2.47075629234314,1.14504325389862)
--(axis cs:2.53682088851929,1.10973370075226)
--(axis cs:2.59280800819397,1.07981061935425)
--(axis cs:2.69561219215393,1.02486705780029)
--(axis cs:2.79226565361023,0.973212838172913)
--(axis cs:2.92438983917236,0.902604341506958)
--(axis cs:3.01879096031189,0.858512043952942)
--(axis cs:3.10911583900452,0.831016063690186)
--(axis cs:3.21046829223633,0.825902223587036)
--(axis cs:3.27162480354309,0.825866937637329)
--(axis cs:3.35494780540466,0.82607489824295)
--(axis cs:3.48644638061523,0.826988101005554)
--(axis cs:3.55504202842712,0.82774019241333)
--(axis cs:3.65051817893982,0.829090535640717)
--(axis cs:3.7150502204895,0.830196857452393)
--(axis cs:3.80701160430908,0.832033634185791)
--(axis cs:3.98553776741028,0.836421132087708)
--(axis cs:4.06667280197144,0.838749885559082)
--(axis cs:4.14566898345947,0.841203331947327)
--(axis cs:4.24633693695068,0.844579100608826)
--(axis cs:4.30912160873413,0.846816539764404)
--(axis cs:4.42491388320923,0.851187765598297)
--(axis cs:4.58458948135376,0.857678115367889)
--(axis cs:4.70554876327515,0.8628990650177)
--(axis cs:4.80391359329224,0.867306232452393)
--(axis cs:4.89527320861816,0.871507823467255)
--(axis cs:4.89527320861816,-1.12563347816467)
--(axis cs:4.89527320861816,-1.12563347816467)
--(axis cs:4.80391359329224,-1.08427667617798)
--(axis cs:4.70554876327515,-1.0398656129837)
--(axis cs:4.58458948135376,-0.985451996326447)
--(axis cs:4.42491388320923,-0.914023220539093)
--(axis cs:4.30912160873413,-0.862560629844666)
--(axis cs:4.24633693695068,-0.834789037704468)
--(axis cs:4.14566898345947,-0.790472745895386)
--(axis cs:4.06667280197144,-0.755892276763916)
--(axis cs:3.98553776741028,-0.720566868782043)
--(axis cs:3.80701160430908,-0.643574476242065)
--(axis cs:3.7150502204895,-0.6043381690979)
--(axis cs:3.65051817893982,-0.576987326145172)
--(axis cs:3.55504202842712,-0.536807656288147)
--(axis cs:3.48644638061523,-0.508158564567566)
--(axis cs:3.35494780540466,-0.453766167163849)
--(axis cs:3.27162480354309,-0.419671773910522)
--(axis cs:3.21046829223633,-0.394835263490677)
--(axis cs:3.10911583900452,-0.347358018159866)
--(axis cs:3.01879096031189,-0.273763805627823)
--(axis cs:2.92438983917236,-0.213968247175217)
--(axis cs:2.79226565361023,-0.14022508263588)
--(axis cs:2.69561219215393,-0.0862817466259003)
--(axis cs:2.59280800819397,-0.0289074778556824)
--(axis cs:2.53682088851929,0.00233805179595947)
--(axis cs:2.47075629234314,0.0392066240310669)
--(axis cs:2.3601987361908,0.100903570652008)
--(axis cs:2.20135974884033,0.189540445804596)
--(axis cs:2.04694867134094,0.275702238082886)
--(axis cs:1.90336263179779,0.336510419845581)
--(axis cs:1.82293665409088,0.363716721534729)
--(axis cs:1.74819445610046,0.388969004154205)
--(axis cs:1.65791428089142,0.419431388378143)
--(axis cs:1.58300065994263,0.444675743579865)
--(axis cs:1.49347305297852,0.474804878234863)
--(axis cs:1.42757070064545,0.496955990791321)
--(axis cs:1.34605765342712,0.524321734905243)
--(axis cs:1.19856142997742,0.471470087766647)
--(axis cs:1.14073812961578,0.438718110322952)
--(axis cs:1.03716123104095,0.372641861438751)
--(axis cs:0.933066308498383,0.298451244831085)
--(axis cs:0.792800188064575,0.198232918977737)
--(axis cs:0.660641729831696,0.10354882478714)
--(axis cs:0.562731921672821,0.0332404971122742)
--(axis cs:0.475547254085541,-0.0294816493988037)
--(axis cs:0.410087913274765,-0.0766454637050629)
--(axis cs:0.30512923002243,-0.152395635843277)
--(axis cs:0.225680500268936,-0.209838777780533)
--(axis cs:0.0910215526819229,-0.314704477787018)
--(axis cs:-0.0192849263548851,-0.402048259973526)
--(axis cs:-0.106254331767559,-0.471111595630646)
--(axis cs:-0.157464444637299,-0.51185941696167)
--(axis cs:-0.248252540826797,-0.584246158599854)
--(axis cs:-0.351813137531281,-0.667043924331665)
--(axis cs:-0.455730736255646,-0.750367403030396)
--(axis cs:-0.511777520179749,-0.795405685901642)
--(axis cs:-0.552926361560822,-0.828516006469727)
--(axis cs:-0.69639652967453,-0.944244503974915)
--(axis cs:-0.785019516944885,-1.01594984531403)
--(axis cs:-0.880748510360718,-1.09358990192413)
--(axis cs:-0.947320282459259,-1.14769375324249)
--(axis cs:-1.03066647052765,-1.21555733680725)
--(axis cs:-1.21286511421204,-1.30559945106506)
--(axis cs:-1.35021078586578,-1.30905783176422)
--(axis cs:-1.53753209114075,-1.27299988269806)
--(axis cs:-1.64064002037048,-1.25059545040131)
--(axis cs:-1.72286593914032,-1.23315465450287)
--(axis cs:-1.80575454235077,-1.21594309806824)
--(axis cs:-1.88493931293488,-1.19983637332916)
--(axis cs:-1.96441221237183,-1.18399047851562)
--(axis cs:-2.08445692062378,-1.12843120098114)
--(axis cs:-2.21794056892395,-1.00388824939728)
--(axis cs:-2.29275703430176,-0.934306621551514)
--(axis cs:-2.3988516330719,-0.83590030670166)
--(axis cs:-2.50501418113708,-0.737732887268066)
--(axis cs:-2.59607863426208,-0.653757989406586)
--(axis cs:-2.70568513870239,-0.552957832813263)
--(axis cs:-2.80810761451721,-0.459025323390961)
--(axis cs:-2.88732004165649,-0.386545360088348)
--(axis cs:-2.98272943496704,-0.299457788467407)
--(axis cs:-3.05286049842834,-0.245657578110695)
--(axis cs:-3.14040565490723,-0.207681983709335)
--(axis cs:-3.24119973182678,-0.166528612375259)
--(axis cs:-3.29461479187012,-0.14594404399395)
--(axis cs:-3.41023993492126,-0.104601725935936)
--(axis cs:-3.4966413974762,-0.0768531560897827)
--(axis cs:-3.66594457626343,-0.0312924683094025)
--(axis cs:-3.74666261672974,-0.01409512758255)
--(axis cs:-3.80581831932068,-0.0034911036491394)
--(axis cs:-3.91011071205139,0.0108922719955444)
--(axis cs:-3.99461102485657,0.0183792412281036)
--(axis cs:-4.16039896011353,0.0220712423324585)
--(axis cs:-4.25573587417603,0.0177722573280334)
--(axis cs:-4.40858125686646,0.0196118354797363)
--(axis cs:-4.51412153244019,0.0374916195869446)
--(axis cs:-4.64803838729858,0.0594834685325623)
--(axis cs:-4.73845624923706,0.0739245414733887)
--(axis cs:-4.84787273406982,0.0909973382949829)
--(axis cs:-4.922043800354,0.102340400218964)
--(axis cs:-4.99950456619263,0.114005029201508)
--cycle;
\addlegendimage{area legend, fill=blue, fill opacity=0.5}
\addlegendentry{$U_{tot}^{1/2}$}


==> Paper/Experiments/Regression/fig/toy_example/sparse_err.tikz <==
% This file was created by tikzplotlib v0.8.5.
\begin{tikzpicture}[scale=0.46]

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}

\begin{groupplot}[group style={group size=3 by 1}]
\nextgroupplot[
legend cell align={left},
legend style={draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={Fraction of removed points},
xmin=-0.05, xmax=1.05,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={$SE$},
ymin=-0.05, ymax=1.05,
ytick style={color=black}
]
\addplot [semithick, color0]
table {%
0 1
0.111 0.731444785834719
0.222 0.467346300941728
0.333 0.360480792390979
0.444 0.297738912812318
0.555 0.230614169589372
0.666 0.134925595850052
0.777 0.0861632955193016
0.888 0.0412408818443691
1 0
};
\addlegendentry{Ensemble}
\addplot [semithick, color1]
table {%
0 1
0.111 0.409733311421693
0.222 0.216824191829413
0.333 0.140948747127818
0.444 0.090310161982688
0.555 0.0517130587292011
0.666 0.0262998626240422
0.777 0.0118536356612258
0.888 0.00340379835701472
1 0
};
\addlegendentry{Oracle}

\nextgroupplot[
legend cell align={left},
legend style={draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={Fraction of removed points},
xmin=-0.05, xmax=1.05,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ymin=-0.05, ymax=1.05,
ymajorticks=false,
]
\addplot [semithick, color0]
table {%
0 1
0.111 0.706968080047036
0.222 0.452007648552203
0.333 0.379916477200322
0.444 0.32329944392194
0.555 0.249299347888119
0.666 0.162968075364699
0.777 0.109211135406219
0.888 0.0531650202130078
1 0
};
\addlegendentry{Distilled}
\addplot [semithick, color1]
table {%
0 1
0.111 0.415010022038201
0.222 0.220495306828978
0.333 0.140568898023833
0.444 0.0896301513515062
0.555 0.0545189042944929
0.666 0.0288827800707969
0.777 0.0135183068144718
0.888 0.00326162132324048
1 0
};
\addlegendentry{Oracle}

\nextgroupplot[
legend cell align={left},
legend style={draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={Fraction of removed points},
xmin=-0.05, xmax=1.05,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ymin=-0.05, ymax=1.05,
ymajorticks=false,
]
\addplot [semithick, color0]
table {%
0 1
0.111 0.785811598334373
0.222 0.538864184201333
0.333 0.39538560199486
0.444 0.328610070974142
0.555 0.249299370776428
0.666 0.163914461951185
0.777 0.118682734430194
0.888 0.0596425058035741
1 0
};
\addlegendentry{Mixture distilled}
\addplot [semithick, color1]
table {%
0 1
0.111 0.415010022038201
0.222 0.220495306828978
0.333 0.140568898023833
0.444 0.0896301513515062
0.555 0.0545189042944929
0.666 0.0288827800707969
0.777 0.0135183068144718
0.888 0.00326162132324048
1 0
};
\addlegendentry{Oracle}
\end{groupplot}

\end{tikzpicture}


==> Paper/Experiments/Regression/fig/uci/wine_sparse_err.tikz <==
% This file was created by tikzplotlib v0.8.5.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}

\begin{groupplot}[group style={group size=2 by 1}]
\nextgroupplot[
legend cell align={left},
legend style={draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={Fraction of removed points},
xmin=-0.05, xmax=1.05,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={\(\displaystyle SE\)},
ymin=-0.05, ymax=1.05,
ytick style={color=black}
]
\addplot [semithick, color0]
table {%
0 1
0.110694183864916 0.862362032427234
0.222013758599124 0.771373041692708
0.333333333333333 0.725844162336186
0.444027517198249 0.666285328629627
0.555347091932458 0.607378320624697
0.666666666666667 0.524355331289996
0.777360850531582 0.48112567282506
0.888680425265791 0.285291050132682
1 0
};
\addlegendentry{Ensemble}
\addplot [semithick, color1]
table {%
0 1
0.110694183864916 0.527179831163803
0.222013758599124 0.347632562038428
0.333333333333333 0.23386197251545
0.444027517198249 0.15423916722498
0.555347091932458 0.097784335313004
0.666666666666667 0.0578156065779317
0.777360850531582 0.0278841592931515
0.888680425265791 0.00713860866614491
1 0
};
\addlegendentry{Oracle}

\nextgroupplot[
legend cell align={left},
legend style={draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={Fraction of removed points},
xmin=-0.05, xmax=1.05,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ymin=-0.05, ymax=1.05,
ytick style={color=black}
]
\addplot [semithick, color0]
table {%
0 1
0.110694183864916 0.897469298732306
0.222013758599124 0.830907538538188
0.333333333333333 0.735229958148253
0.444027517198249 0.699998126777167
0.555347091932458 0.667161381851641
0.666666666666667 0.612905546461081
0.777360850531582 0.578980516348103
0.888680425265791 0.502203740506089
1 0
};
\addlegendentry{Distilled}
\addplot [semithick, color1]
table {%
0 1
0.110694183864916 0.532501943857248
0.222013758599124 0.355893471933764
0.333333333333333 0.249324515665175
0.444027517198249 0.171513149257488
0.555347091932458 0.113010378461656
0.666666666666667 0.0717489433395456
0.777360850531582 0.0361872954206841
0.888680425265791 0.0094642140827765
1 0
};
\addlegendentry{Oracle}
\end{groupplot}

\end{tikzpicture}

